Semantically Adversarial Learnable Filters

We present an adversarial framework to craft perturbations that mislead classifiers by accounting for the image content and the semantics of the labels. The proposed framework combines a structure loss and a semantic adversarial loss in a multi-task objective function to train a fully convolutional neural network. The structure loss helps generate perturbations whose type and magnitude are defined by a target image processing filter. The semantic adversarial loss considers groups of (semantic) labels to craft perturbations that prevent the filtered image {from} being classified with a label in the same group. We validate our framework with three different target filters, namely detail enhancement, log transformation and gamma correction filters; and evaluate the adversarially filtered images against three classifiers, ResNet50, ResNet18 and AlexNet, pre-trained on ImageNet. We show that the proposed framework generates filtered images with a high success rate, robustness, and transferability to unseen classifiers. We also discuss objective and subjective evaluations of the adversarial perturbations.

==> VisMapping/a_0.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.45110
153 -3.22918
154 -3.94984
155 -1.00057
156 0.33694
157 -1.65086
158 -0.38944
159 -0.89179
160 -2.56825
161 -1.51375
162 -3.68042
163 -2.34781
164 -2.17130
165 -1.14017
166 -2.04038
167 -1.86868
168 -3.28069
169 -1.63895
170 -1.38066
171 -1.93779
172 -0.63367
173 -2.04769
174 -1.65083
175 -1.68277
176 -2.78212
177 -2.60948
178 -2.92462
179 0.08809
180 -2.88404
181 -1.83334
182 -3.67899
183 -1.01332
184 -2.64681
185 0.26834
186 -0.76975
187 -0.79198
188 -1.38297
189 -2.17183
190 -2.79578
191 -3.95374
192 -0.18125
193 -1.73944
194 0.02563
195 -5.76900
196 -0.44334
197 -1.54841
198 -1.75302
199 -2.11937
200 -1.49295
201 -1.50514
202 -0.32454
203 -0.37832
204 -1.15195
205 -0.16123
206 -1.32121
207 -4.17865
208 -0.85275
209 -2.08140
210 -3.33120
211 -4.20959
212 -1.14778
213 -1.03821
214 -1.93968
215 -0.70504
216 -1.87322
217 -1.14479
218 -1.63441
219 -2.06071
220 -2.54657
221 -3.29361
222 -3.33259
223 -2.36435
224 -3.93045
225 -0.62600
226 -1.33460
227 -1.34411
228 -2.65667
229 -2.70848
230 -0.71196
231 2.12328
232 1.99889
233 -1.14494
234 -3.51001
235 -1.50281
236 1.16144
237 0.43923
238 -2.24600
239 -2.58232
240 -0.83658
241 -2.75240
242 -2.26533
243 -1.14639
244 -3.11302
245 -3.52004
246 -3.87704
247 -2.84982
248 -2.18961
249 1.29643
250 0.57370
251 0.08906
252 -1.33705
253 -2.18756
254 -1.71307
255 -3.18069
256 -0.65593
257 -2.24646
258 0.50327
259 -1.02492
260 1.38961
261 -1.62822
262 -0.61173
263 -2.61912
264 0.04503
265 -1.41237
266 -2.19733
267 -3.45090
268 -2.07815
269 -0.66236
270 -0.38751
271 -2.88052
272 -1.50978
273 -0.06840
274 -1.55458
275 -1.64320
276 -2.63153
277 -2.46416
278 -1.53078
279 -1.74191
280 -1.29170
281 -0.18221
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_1.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.96359
103 -0.30298
104 -0.33688
105 3.68845
106 3.65100
107 -0.55554
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -4.74681
149 -2.80250
150 -4.86107
151 -1.45150
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 3.88313
283 3.44005
284 2.48299
285 0.15606
286 0.77676
287 -3.17431
288 1.33992
289 -1.87414
290 -3.19739
291 -4.00119
292 -1.41265
293 0.81581
294 -0.52149
295 -3.37860
296 -3.53524
297 -4.72415
298 -0.76573
299 -2.50565
300 -1.63624
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.59856
332 1.28492
333 3.39982
334 -0.91929
335 1.43379
336 -0.64948
337 -2.18503
338 3.74364
339 -0.18929
340 -2.84375
341 2.37390
342 0.25464
343 0.41162
344 -1.32874
345 -0.56198
346 -0.11127
347 -0.80539
348 -1.55439
349 -0.28586
350 -4.87831
351 -3.85436
352 -3.97672
353 -1.55961
354 -1.44315
355 -2.13668
356 0.56388
357 -0.40991
358 -0.63443
359 -0.01646
360 0.78431
361 -0.63941
362 0.11122
363 -0.96302
364 2.08932
365 0.86978
366 3.07530
367 -2.80764
368 0.88694
369 -0.35731
370 0.84201
371 3.40638
372 1.35602
373 1.28069
374 2.03521
375 0.12414
376 0.36352
377 -1.04449
378 2.75535
379 2.10779
380 -0.84972
381 3.12635
382 2.80126
383 5.09658
384 2.05020
385 -0.03765
386 -2.73680
387 -2.16171
388 -0.71286
389 -1.40470
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_10.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -3.44553
405 -4.07775
406 -2.54082
407 -0.00000
408 -3.02650
409 0.73703
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.71507
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 6.09445
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -2.46616
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -1.05976
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -2.08837
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.52518
468 0.00000
469 1.66652
470 0.00000
471 -0.00000
472 0.00000
473 -0.61230
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -5.72416
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -2.66947
512 -2.91962
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -2.63388
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -2.69505
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -3.35116
556 -0.89387
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 2.83547
563 0.00000
564 -0.00000
565 -0.00000
566 -1.90285
567 0.00000
568 0.00000
569 0.00000
570 1.84333
571 0.00000
572 0.00000
573 0.00000
574 1.29615
575 0.00000
576 0.00000
577 0.83357
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -1.14146
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.08285
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.61850
611 0.00000
612 0.00000
613 1.04099
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -4.68009
627 0.00000
628 -2.36174
629 -2.12927
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.67747
656 -0.00000
657 1.44377
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -1.36421
663 0.00000
664 -0.00000
665 0.00000
666 5.48554
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 5.56361
672 -1.53163
673 -0.00000
674 0.00000
675 0.00000
676 -1.72447
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.97361
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -1.77371
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.58127
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -1.30639
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -2.20337
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.48301
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.18647
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 1.80106
781 -2.65466
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 1.27392
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -1.36824
804 -1.91882
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.89134
816 0.00000
817 -0.00000
818 -0.26103
819 0.00000
820 -0.00000
821 -4.04422
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.24741
831 -1.53242
832 -0.00000
833 -0.00000
834 -2.78030
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 1.61670
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 1.67029
866 0.00000
867 2.35024
868 0.64160
869 -0.00000
870 0.00000
871 3.38419
872 -3.47856
873 0.00000
874 -0.00000
875 -4.36236
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 1.86466
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.73277
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -1.04831
915 -6.02377
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_2.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 4.22928
9 3.76017
10 1.72176
11 -0.37697
12 0.74347
13 3.13866
14 2.64592
15 -1.42461
16 -0.66897
17 -0.16576
18 2.15395
19 2.60844
20 0.07155
21 -2.02503
22 2.19857
23 1.11533
24 4.61749
25 2.71349
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -2.13669
82 -3.79656
83 3.73309
84 0.01987
85 2.13273
86 3.63553
87 4.04670
88 1.89810
89 2.42058
90 2.27304
91 0.35829
92 0.17941
93 -2.07036
94 4.39443
95 0.13072
96 -1.94282
97 2.98146
98 0.36500
99 -3.17604
100 1.96427
101 -2.46437
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -3.17634
129 -2.33163
130 -1.62824
131 -3.65788
132 -0.14205
133 -0.48048
134 1.66110
135 1.88853
136 -1.38582
137 1.59417
138 -0.58969
139 -0.55234
140 -4.43891
141 -1.17273
142 -4.24342
143 -4.90490
144 -4.48384
145 -0.24634
146 0.08708
147 -1.19407
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_3.txt <==
x y
1 -1.75884
2 -1.66717
3 -1.74353
4 -4.07395
5 -2.80183
6 -3.52422
7 -0.79188
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -3.84613
27 -6.58196
28 -3.92328
29 -3.01598
30 -3.72222
31 -1.61624
32 -2.06394
33 -4.29638
34 -3.08011
35 -2.86565
36 -2.83432
37 -0.02937
38 -0.18265
39 -3.21211
40 1.94368
41 -0.91162
42 -3.29824
43 -1.66439
44 1.31169
45 -2.63751
46 -4.00291
47 -0.25771
48 -0.78280
49 -1.55278
50 -3.80217
51 -0.79767
52 1.98682
53 -5.88462
54 -1.75831
55 -3.39984
56 -2.54123
57 -2.79394
58 -3.61709
59 -2.75290
60 -2.47329
61 0.05671
62 -1.46702
63 -1.30803
64 -2.59036
65 -3.10980
66 -3.92272
67 -5.21026
68 -1.92793
69 -6.17260
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -1.78286
391 -3.68850
392 -0.15570
393 -3.36519
394 -3.45939
395 -3.30250
396 -3.60922
397 -1.12982
398 -0.54942
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_4.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -1.84870
71 -4.08112
72 -2.40363
73 -0.93745
74 -2.40512
75 -1.42937
76 -3.89329
77 2.70595
78 -1.18295
79 -1.91828
80 -0.28479
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -5.49698
109 -4.10410
110 -4.47712
111 -6.23932
112 -7.08649
113 0.18618
114 -0.81537
115 -1.99665
116 -4.65278
117 -3.25043
118 0.36539
119 1.69743
120 -0.80533
121 -3.80903
122 -0.34735
123 -0.17125
124 -1.69313
125 -0.64334
126 -1.97511
127 -2.79185
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -4.14961
302 -2.73506
303 -0.96859
304 -1.64062
305 -1.79603
306 -0.79007
307 0.97883
308 -2.43456
309 -1.91642
310 0.78514
311 -2.31379
312 -3.02638
313 -1.70068
314 -1.90313
315 -0.30178
316 -2.01315
317 -0.55865
318 -2.55841
319 -3.67195
320 -1.41927
321 -4.37558
322 -1.28610
323 -3.26882
324 -3.44243
325 -1.30286
326 -3.49968
327 -2.65411
328 -2.71402
329 -0.42833
330 -5.94637
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_5.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 0.00000
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.37344
924 1.66552
925 -0.67354
926 -2.12326
927 1.97875
928 -1.64904
929 -0.27003
930 4.77360
931 -1.14143
932 -0.85529
933 0.52245
934 -3.24957
935 -0.39775
936 1.42333
937 0.77097
938 4.79999
939 1.96908
940 2.55967
941 0.14073
942 0.53466
943 0.36877
944 0.76439
945 1.37680
946 -0.97723
947 -0.57250
948 -0.67177
949 0.64125
950 -0.39135
951 -0.18897
952 -0.76346
953 2.25864
954 0.97257
955 0.93863
956 3.37473
957 1.03692
958 -0.31725
959 0.79488
960 0.77352
961 -1.44841
962 0.35324
963 -0.35933
964 1.53404
965 0.14707
966 -1.22777
967 0.86600
968 1.78377
969 2.67640
970 -1.07444
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.32441
986 -0.04276
987 -3.93715
988 5.78872
989 -0.13621
990 -2.11103
991 -0.91548
992 -3.03908
993 -2.28357
994 -4.37425
995 -3.31592
996 -2.04682
997 -1.92763
998 -3.13694
999 4.08720
1000 0.00000


==> VisMapping/a_6.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.94210
400 -0.00000
401 -0.00000
402 1.51120
403 0.10858
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.89703
411 0.00000
412 0.00000
413 0.00000
414 6.61191
415 0.00000
416 -0.00000
417 -1.93432
418 -0.00000
419 -0.00000
420 0.00000
421 1.24555
422 0.00000
423 0.37796
424 0.00000
425 0.00000
426 -0.00000
427 1.31814
428 0.00000
429 0.00000
430 1.11764
431 -1.58285
432 -0.00000
433 -1.97533
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 5.65288
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 2.58519
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 0.00000
464 0.00000
465 1.00833
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -2.08916
472 0.87787
473 -0.00000
474 0.00000
475 -0.00000
476 0.59533
477 2.70433
478 3.83149
479 0.00000
480 0.51560
481 3.39470
482 0.00000
483 1.32594
484 -0.00000
485 -0.00000
486 0.72655
487 -0.27079
488 4.22174
489 0.00000
490 0.00000
491 0.00000
492 5.02996
493 -0.00000
494 -0.00000
495 1.13144
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 4.04531
509 2.14282
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -2.86305
515 0.00000
516 0.00000
517 0.00000
518 -0.55235
519 0.00000
520 0.00000
521 -0.00000
522 0.00000
523 -0.09874
524 0.00000
525 -0.00000
526 -0.00000
527 0.00000
528 1.04429
529 2.78630
530 0.00000
531 1.71997
532 1.99381
533 0.00000
534 -0.00000
535 2.01230
536 2.20392
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -1.93610
542 -0.11980
543 0.00000
544 4.01142
545 1.04072
546 4.61457
547 0.36721
548 -0.00000
549 -0.00000
550 -0.00000
551 0.85797
552 -0.00000
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.85405
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 1.84506
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 5.85265
573 0.00000
574 0.00000
575 0.20769
576 1.57022
577 0.00000
578 -0.26423
579 -0.00000
580 0.85165
581 0.00000
582 0.00000
583 0.00000
584 1.58360
585 0.23835
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 5.86039
591 1.07849
592 0.00000
593 1.78626
594 3.33499
595 -2.72176
596 -0.18615
597 0.00000
598 0.00000
599 -0.00000
600 0.00000
601 3.94798
602 -0.00000
603 -1.85272
604 0.00000
605 -1.91555
606 -0.00000
607 3.13009
608 -1.94729
609 0.00000
610 -0.00000
611 0.00000
612 1.50998
613 0.00000
614 1.45783
615 0.00000
616 0.00000
617 -1.04774
618 0.00000
619 0.00000
620 0.00000
621 4.07221
622 0.00000
623 0.00000
624 0.00000
625 0.00000
626 -0.00000
627 1.07192
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 1.89128
634 4.29390
635 0.00000
636 0.72870
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.42527
643 -1.36689
644 0.00000
645 -0.00000
646 -2.02299
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 2.27599
652 1.50239
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.20498
659 -0.00000
660 0.00000
661 0.00000
662 -0.00000
663 2.35792
664 -0.00000
665 1.86793
666 0.00000
667 0.00000
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 3.07395
675 1.71093
676 -0.00000
677 2.70487
678 2.45435
679 -1.20876
680 0.00000
681 -0.00000
682 3.42372
683 -0.00000
684 -2.13781
685 0.32350
686 0.38724
687 0.25993
688 1.51012
689 0.05020
690 -0.00000
691 -0.00000
692 0.61296
693 -0.00000
694 0.00000
695 -0.50879
696 6.15622
697 0.00000
698 -0.00000
699 -0.00000
700 -1.08365
701 0.00000
702 -2.05206
703 -2.30236
704 0.00000
705 6.55751
706 -0.00000
707 0.00000
708 5.18200
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 2.86441
715 -1.02854
716 -0.00000
717 0.00000
718 -0.00000
719 -0.56163
720 0.00000
721 -0.00000
722 -0.00000
723 3.21684
724 3.93918
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.45657
734 0.00000
735 -0.00000
736 -0.00000
737 -1.25676
738 0.00000
739 0.00000
740 0.97811
741 7.83874
742 0.00000
743 3.05323
744 0.00000
745 2.81523
746 1.25033
747 -0.00000
748 3.65309
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 3.63238
755 0.00000
756 -1.26022
757 0.00000
758 -0.00000
759 2.33610
760 2.18734
761 2.29236
762 4.48086
763 0.00000
764 5.08747
765 6.38608
766 0.00000
767 2.08230
768 0.00000
769 0.30833
770 3.97227
771 -0.00000
772 -0.00000
773 1.08063
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.10321
778 0.00000
779 5.51185
780 0.00000
781 -0.00000
782 -0.00000
783 3.12645
784 2.40853
785 0.00000
786 0.00000
787 0.25131
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.00000
796 0.77603
797 0.00000
798 0.00000
799 -0.59680
800 0.00000
801 2.16156
802 -0.48920
803 -0.00000
804 -0.00000
805 0.00000
806 0.77150
807 -0.00000
808 1.14565
809 -0.00000
810 0.00000
811 -0.00000
812 3.48783
813 -3.62437
814 0.00000
815 -0.00000
816 0.52602
817 -0.00000
818 -0.00000
819 3.37686
820 -0.00000
821 -0.00000
822 -0.00000
823 1.36688
824 -1.27977
825 0.00000
826 0.00000
827 2.62091
828 2.33087
829 6.69414
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.56285
837 2.80892
838 2.99086
839 0.00000
840 -0.00000
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 1.87119
846 3.49702
847 0.00000
848 0.00000
849 1.70413
850 0.00000
851 0.00000
852 0.00000
853 0.79780
854 0.00000
855 -0.00000
856 0.00000
857 -0.69891
858 -0.00000
859 0.00000
860 1.78340
861 0.00000
862 0.00000
863 1.68110
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 4.16633
874 -0.00000
875 -0.00000
876 -1.45573
877 0.00000
878 0.00000
879 0.68609
880 0.00000
881 0.00000
882 -0.86518
883 6.46156
884 0.00000
885 -0.00000
886 -0.00000
887 2.14210
888 -0.00000
889 -0.00000
890 0.08060
891 -2.12371
892 3.96909
893 1.30491
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 4.69334
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 1.17583
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -1.97362
910 0.00000
911 0.00000
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.01992
918 0.00000
919 2.40588
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_7.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.05863
408 -0.00000
409 0.00000
410 0.00000
411 2.43909
412 0.00000
413 0.00000
414 0.00000
415 0.00000
416 -0.25251
417 -0.00000
418 -0.00000
419 -0.00000
420 0.00000
421 0.00000
422 0.14131
423 0.00000
424 3.58949
425 4.28547
426 -0.19749
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -1.25765
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -2.87203
439 0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.48407
451 -0.00000
452 0.00000
453 0.00000
454 0.54266
455 1.89661
456 0.00000
457 0.00000
458 0.00000
459 0.06488
460 0.00000
461 -1.27468
462 0.00000
463 0.00000
464 0.00000
465 0.00000
466 0.00000
467 -0.00000
468 4.84954
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -1.43823
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 5.12672
491 0.00000
492 0.00000
493 -0.00000
494 -5.09185
495 0.00000
496 -2.49958
497 -0.00000
498 3.74910
499 0.94602
500 0.00000
501 -4.57856
502 0.00000
503 0.00000
504 0.00000
505 0.00000
506 0.00000
507 2.23359
508 0.00000
509 0.00000
510 0.21963
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.36664
518 -0.00000
519 0.00000
520 0.00000
521 -0.51642
522 0.00000
523 -0.00000
524 0.00000
525 -0.00000
526 -0.65574
527 0.52922
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.90832
534 -0.00000
535 0.00000
536 0.00000
537 0.17816
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -4.09434
550 -0.00000
551 0.00000
552 -0.00000
553 0.00000
554 1.99597
555 -0.00000
556 -0.00000
557 0.00000
558 -0.00000
559 0.00000
560 2.66698
561 -0.00000
562 0.00000
563 2.11215
564 -0.00000
565 -4.08820
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 4.35679
582 2.48933
583 4.01980
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 0.00000
599 -2.15945
600 1.46889
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 0.00000
620 0.00000
621 0.00000
622 0.00000
623 0.00000
624 0.00000
625 1.32470
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -0.00000
632 0.00000
633 0.00000
634 0.00000
635 0.36291
636 0.00000
637 -0.00000
638 0.00000
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -1.80026
650 -2.46930
651 0.00000
652 0.00000
653 0.00000
654 0.00000
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 0.00000
661 3.57439
662 -0.00000
663 0.00000
664 -2.71466
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 -1.64157
670 -0.00000
671 0.00000
672 -0.00000
673 -2.46677
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -1.14554
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -0.00000
699 -0.94337
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 4.37332
705 0.00000
706 -0.00000
707 1.56743
708 0.00000
709 -1.55626
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -0.00000
717 5.46725
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.22293
729 0.00000
730 -0.01657
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.00000
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.43022
743 0.00000
744 2.80569
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.00000
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 2.87976
764 0.00000
765 0.00000
766 2.96518
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.00000
772 -0.00000
773 0.00000
774 -0.00000
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 0.00000
787 0.00000
788 0.00000
789 1.92343
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 -0.00000
795 -0.41692
796 0.00000
797 0.00000
798 0.00000
799 -0.00000
800 2.13376
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -3.04424
823 0.00000
824 -0.00000
825 0.00000
826 0.50996
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -2.07153
833 -1.83546
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -1.95783
841 0.00000
842 0.00000
843 -0.00000
844 0.00000
845 0.00000
846 0.00000
847 0.47442
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -3.44110
856 0.00000
857 -0.00000
858 -2.04782
859 0.00000
860 0.00000
861 1.49881
862 5.29014
863 0.00000
864 0.00000
865 0.00000
866 3.63288
867 0.00000
868 0.00000
869 -0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -3.73276
875 -0.00000
876 -0.00000
877 0.00000
878 5.19139
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -1.33806
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -3.85878
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -0.00000
913 6.24089
914 -0.00000
915 -0.00000
916 -2.74162
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -3.04468
972 0.00000
973 -3.60033
974 -3.05962
975 -4.66760
976 -1.87056
977 -5.70428
978 -0.11356
979 0.11628
980 -3.81310
981 -1.97183
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_8.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -1.20827
401 -1.53044
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.91746
413 0.00000
414 0.00000
415 0.00000
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.00000
420 1.02957
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -1.13450
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 0.00000
440 -1.73388
441 0.00000
442 -0.00000
443 -0.71731
444 1.03234
445 -0.00000
446 0.26990
447 -0.42204
448 0.00000
449 2.79053
450 0.00000
451 -0.00000
452 0.63419
453 2.14996
454 0.00000
455 0.00000
456 0.35702
457 0.00000
458 0.83453
459 0.00000
460 0.99496
461 -0.00000
462 1.65331
463 0.00000
464 0.00000
465 0.00000
466 0.27407
467 -0.00000
468 0.00000
469 0.00000
470 0.00000
471 -0.00000
472 0.00000
473 -0.00000
474 0.00000
475 -0.09375
476 0.00000
477 0.00000
478 0.00000
479 0.00000
480 0.00000
481 0.00000
482 0.00000
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 2.06188
492 0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 -1.26823
498 0.00000
499 0.00000
500 0.00000
501 -0.00000
502 0.20436
503 0.91027
504 0.00000
505 0.00000
506 0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.00000
514 -0.00000
515 2.86986
516 3.29536
517 0.00000
518 -0.00000
519 3.02410
520 0.00000
521 -0.00000
522 0.00000
523 -0.00000
524 0.00000
525 -0.06199
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.97494
531 0.00000
532 0.00000
533 0.00000
534 -0.50342
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.72231
540 3.57362
541 -0.00000
542 -0.00000
543 0.00000
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 0.00000
552 -0.00000
553 0.70056
554 0.00000
555 -0.00000
556 -0.00000
557 2.76263
558 -0.00000
559 0.00000
560 0.00000
561 -0.58544
562 0.00000
563 0.00000
564 -0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.66755
570 0.00000
571 6.05746
572 0.00000
573 0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -1.47509
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 0.00000
587 -0.00000
588 0.00000
589 0.00000
590 0.00000
591 0.00000
592 0.20603
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 0.00000
598 2.66920
599 -0.00000
600 0.00000
601 0.00000
602 -2.27663
603 -0.00000
604 0.00000
605 -0.00000
606 -0.00000
607 0.00000
608 -0.00000
609 0.83576
610 -0.00000
611 1.28320
612 0.00000
613 0.00000
614 0.00000
615 1.32509
616 0.82697
617 -0.00000
618 0.42595
619 0.00000
620 0.38091
621 0.00000
622 0.00000
623 5.19103
624 0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 -2.46008
632 0.00000
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.00000
638 0.00000
639 -1.73527
640 -2.70511
641 1.89496
642 0.00000
643 -0.00000
644 4.52081
645 -0.00000
646 -0.00000
647 0.00000
648 0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 2.53855
654 0.00000
655 0.00000
656 -0.32023
657 0.00000
658 0.00000
659 -1.31889
660 0.00000
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.32938
669 -0.00000
670 -2.32219
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.00000
681 -1.01304
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -2.84163
691 -0.00000
692 0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 -2.26782
699 -0.00000
700 -0.00000
701 2.11809
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.00000
711 0.00000
712 0.00000
713 -0.00000
714 0.00000
715 -0.00000
716 -4.13112
717 0.00000
718 -0.00000
719 -0.00000
720 0.00000
721 -0.00000
722 -0.00000
723 0.00000
724 0.00000
725 -0.00000
726 0.00000
727 0.00000
728 0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 0.00000
734 0.00000
735 -0.00000
736 -0.02007
737 -0.00000
738 0.00000
739 0.00000
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.00000
748 0.00000
749 -0.00000
750 -0.00000
751 -0.58536
752 -0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.00000
769 0.00000
770 0.00000
771 -0.22022
772 -0.00000
773 0.00000
774 -0.00000
775 -0.17485
776 -0.98992
777 -0.00000
778 0.37009
779 0.00000
780 0.00000
781 -0.00000
782 -0.00000
783 0.00000
784 0.00000
785 0.00000
786 2.76375
787 0.00000
788 4.05966
789 0.00000
790 -0.12801
791 0.00000
792 0.00000
793 0.00000
794 -1.41497
795 -0.00000
796 0.00000
797 0.55162
798 0.00000
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.00000
806 0.00000
807 -1.08940
808 0.00000
809 -1.58148
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 -0.00000
816 0.00000
817 -0.00000
818 -0.00000
819 0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.44245
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.39450
836 0.00000
837 0.00000
838 0.00000
839 0.00000
840 -0.00000
841 0.00000
842 2.02437
843 -1.63854
844 0.00000
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.11644
855 -0.00000
856 0.00000
857 -0.00000
858 -0.00000
859 1.44602
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.00000
870 0.03237
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 0.00000
880 5.30448
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 -1.23016
886 -3.09182
887 0.00000
888 -1.86831
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 -0.00000
902 -0.00000
903 0.00000
904 -1.89595
905 5.80470
906 3.67807
907 -1.22242
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 -2.21003
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 0.00000
919 0.00000
920 0.00000
921 0.00000
922 -0.69928
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.00000
983 0.00000
984 0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/a_9.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 0.00000
10 0.00000
11 -0.00000
12 0.00000
13 0.00000
14 0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 0.00000
19 0.00000
20 0.00000
21 -0.00000
22 0.00000
23 0.00000
24 0.00000
25 0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 0.00000
41 -0.00000
42 -0.00000
43 -0.00000
44 0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 -0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 0.00000
84 0.00000
85 0.00000
86 0.00000
87 0.00000
88 0.00000
89 0.00000
90 0.00000
91 0.00000
92 0.00000
93 -0.00000
94 0.00000
95 0.00000
96 -0.00000
97 0.00000
98 0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 -0.00000
124 -0.00000
125 -0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 0.00000
135 0.00000
136 -0.00000
137 0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 -0.00000
154 -0.00000
155 -0.00000
156 0.00000
157 -0.00000
158 -0.00000
159 -0.00000
160 -0.00000
161 -0.00000
162 -0.00000
163 -0.00000
164 -0.00000
165 -0.00000
166 -0.00000
167 -0.00000
168 -0.00000
169 -0.00000
170 -0.00000
171 -0.00000
172 -0.00000
173 -0.00000
174 -0.00000
175 -0.00000
176 -0.00000
177 -0.00000
178 -0.00000
179 0.00000
180 -0.00000
181 -0.00000
182 -0.00000
183 -0.00000
184 -0.00000
185 0.00000
186 -0.00000
187 -0.00000
188 -0.00000
189 -0.00000
190 -0.00000
191 -0.00000
192 -0.00000
193 -0.00000
194 0.00000
195 -0.00000
196 -0.00000
197 -0.00000
198 -0.00000
199 -0.00000
200 -0.00000
201 -0.00000
202 -0.00000
203 -0.00000
204 -0.00000
205 -0.00000
206 -0.00000
207 -0.00000
208 -0.00000
209 -0.00000
210 -0.00000
211 -0.00000
212 -0.00000
213 -0.00000
214 -0.00000
215 -0.00000
216 -0.00000
217 -0.00000
218 -0.00000
219 -0.00000
220 -0.00000
221 -0.00000
222 -0.00000
223 -0.00000
224 -0.00000
225 -0.00000
226 -0.00000
227 -0.00000
228 -0.00000
229 -0.00000
230 -0.00000
231 0.00000
232 0.00000
233 -0.00000
234 -0.00000
235 -0.00000
236 0.00000
237 0.00000
238 -0.00000
239 -0.00000
240 -0.00000
241 -0.00000
242 -0.00000
243 -0.00000
244 -0.00000
245 -0.00000
246 -0.00000
247 -0.00000
248 -0.00000
249 0.00000
250 0.00000
251 0.00000
252 -0.00000
253 -0.00000
254 -0.00000
255 -0.00000
256 -0.00000
257 -0.00000
258 0.00000
259 -0.00000
260 0.00000
261 -0.00000
262 -0.00000
263 -0.00000
264 0.00000
265 -0.00000
266 -0.00000
267 -0.00000
268 -0.00000
269 -0.00000
270 -0.00000
271 -0.00000
272 -0.00000
273 -0.00000
274 -0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 -0.00000
279 -0.00000
280 -0.00000
281 -0.00000
282 0.00000
283 0.00000
284 0.00000
285 0.00000
286 0.00000
287 -0.00000
288 0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 -0.00000
293 0.00000
294 -0.00000
295 -0.00000
296 -0.00000
297 -0.00000
298 -0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 -0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 0.00000
332 0.00000
333 0.00000
334 -0.00000
335 0.00000
336 -0.00000
337 -0.00000
338 0.00000
339 -0.00000
340 -0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 -0.00000
347 -0.00000
348 -0.00000
349 -0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 -0.00000
356 0.00000
357 -0.00000
358 -0.00000
359 -0.00000
360 0.00000
361 -0.00000
362 0.00000
363 -0.00000
364 0.00000
365 0.00000
366 0.00000
367 -0.00000
368 0.00000
369 -0.00000
370 0.00000
371 0.00000
372 0.00000
373 0.00000
374 0.00000
375 0.00000
376 0.00000
377 -0.00000
378 0.00000
379 0.00000
380 -0.00000
381 0.00000
382 0.00000
383 0.00000
384 0.00000
385 -0.00000
386 -0.00000
387 -0.00000
388 -0.00000
389 -0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 -0.00000
408 -0.00000
409 0.00000
410 0.00000
411 0.00000
412 0.00000
413 5.54867
414 0.00000
415 2.02794
416 -0.00000
417 -0.00000
418 -0.00000
419 -0.28811
420 0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 -0.00000
427 0.00000
428 5.46859
429 0.00000
430 0.00000
431 -0.00000
432 -0.00000
433 -0.00000
434 -0.00000
435 1.05600
436 3.13466
437 -0.00000
438 -0.00000
439 1.07822
440 -0.00000
441 1.78704
442 -0.70664
443 -0.00000
444 0.00000
445 -0.00000
446 0.00000
447 -0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 0.00000
458 0.00000
459 0.00000
460 0.00000
461 -0.00000
462 0.00000
463 4.56821
464 5.76220
465 0.00000
466 0.00000
467 -0.00000
468 0.00000
469 0.00000
470 5.46848
471 -0.00000
472 0.00000
473 -0.00000
474 1.33896
475 -0.00000
476 0.00000
477 0.00000
478 0.00000
479 0.89687
480 0.00000
481 0.00000
482 1.09244
483 0.00000
484 -0.00000
485 -0.00000
486 0.00000
487 -0.00000
488 0.00000
489 1.80258
490 0.00000
491 0.00000
492 0.00000
493 -0.20040
494 -0.00000
495 0.00000
496 -0.00000
497 -0.00000
498 0.00000
499 0.00000
500 12.45122
501 -0.00000
502 0.00000
503 0.00000
504 1.24551
505 3.15173
506 3.67395
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 -0.00000
512 -0.00000
513 0.88087
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 -0.00000
519 0.00000
520 2.03363
521 -0.00000
522 1.12676
523 -0.00000
524 2.01219
525 -0.00000
526 -0.00000
527 0.00000
528 0.00000
529 0.00000
530 0.00000
531 0.00000
532 0.00000
533 0.00000
534 -0.00000
535 0.00000
536 0.00000
537 0.00000
538 -0.00000
539 0.00000
540 0.00000
541 -0.00000
542 -0.00000
543 0.02465
544 0.00000
545 0.00000
546 0.00000
547 0.00000
548 -0.00000
549 -0.00000
550 -0.88880
551 0.00000
552 -0.00357
553 0.00000
554 0.00000
555 -0.00000
556 -0.00000
557 0.00000
558 -1.19655
559 0.00000
560 0.00000
561 -0.00000
562 0.00000
563 0.00000
564 -0.06251
565 -0.00000
566 -0.00000
567 0.00000
568 6.00888
569 0.00000
570 0.00000
571 0.00000
572 0.00000
573 1.11991
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 -0.00000
579 -0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 0.00000
585 0.00000
586 4.52639
587 -0.00000
588 8.84836
589 0.52542
590 0.00000
591 0.00000
592 0.00000
593 0.00000
594 0.00000
595 -0.00000
596 -0.00000
597 8.70226
598 0.00000
599 -0.00000
600 0.00000
601 0.00000
602 -0.00000
603 -0.00000
604 0.00000
605 -0.00000
606 -1.07090
607 0.00000
608 -0.00000
609 0.00000
610 -0.00000
611 0.00000
612 0.00000
613 0.00000
614 0.00000
615 0.00000
616 0.00000
617 -0.00000
618 0.00000
619 7.07925
620 0.00000
621 0.00000
622 4.63507
623 0.00000
624 2.28691
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.36726
631 -0.00000
632 0.48293
633 0.00000
634 0.00000
635 0.00000
636 0.00000
637 -0.29686
638 6.21432
639 -0.00000
640 -0.00000
641 0.00000
642 0.00000
643 -0.00000
644 0.00000
645 -1.06714
646 -0.00000
647 1.40176
648 1.67355
649 -0.00000
650 -0.00000
651 0.00000
652 0.00000
653 0.00000
654 3.25735
655 0.00000
656 -0.00000
657 0.00000
658 0.00000
659 -0.00000
660 2.94681
661 0.00000
662 -0.00000
663 0.00000
664 -0.00000
665 0.00000
666 0.00000
667 3.06348
668 0.00000
669 -0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 0.00000
676 -0.00000
677 0.00000
678 0.00000
679 -0.00000
680 0.25271
681 -0.00000
682 0.00000
683 -0.00000
684 -0.00000
685 0.00000
686 0.00000
687 0.00000
688 0.00000
689 0.00000
690 -0.00000
691 -0.00000
692 0.00000
693 -0.56313
694 2.54009
695 -0.00000
696 0.00000
697 7.04948
698 -0.00000
699 -0.00000
700 -0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 -0.00000
707 0.00000
708 0.00000
709 -0.00000
710 -0.49680
711 1.28222
712 0.97929
713 -0.04445
714 0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 -0.00000
720 0.44376
721 -0.82311
722 -0.68972
723 0.00000
724 0.00000
725 -0.00000
726 0.49316
727 0.32613
728 0.00000
729 4.44414
730 -0.00000
731 2.87220
732 3.16467
733 0.00000
734 1.92353
735 -0.00000
736 -0.00000
737 -0.00000
738 2.66187
739 3.36938
740 0.00000
741 0.00000
742 0.00000
743 0.00000
744 0.00000
745 0.00000
746 0.00000
747 -0.59942
748 0.00000
749 -2.34171
750 -0.70296
751 -0.00000
752 -0.00000
753 0.86407
754 0.00000
755 3.73416
756 -0.00000
757 5.72240
758 -0.00000
759 0.00000
760 0.00000
761 0.00000
762 0.00000
763 0.00000
764 0.00000
765 0.00000
766 0.00000
767 0.00000
768 0.19722
769 0.00000
770 0.00000
771 -0.00000
772 -0.14790
773 0.00000
774 -0.83228
775 -0.00000
776 -0.00000
777 -0.00000
778 0.00000
779 0.00000
780 0.00000
781 -0.00000
782 -2.16402
783 0.00000
784 0.00000
785 7.65089
786 0.00000
787 0.00000
788 0.00000
789 0.00000
790 -0.00000
791 3.20732
792 0.00000
793 10.22574
794 -0.00000
795 -0.00000
796 0.00000
797 0.00000
798 0.77789
799 -0.00000
800 0.00000
801 0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 0.98932
806 0.00000
807 -0.00000
808 0.00000
809 -0.00000
810 2.20632
811 -2.58379
812 0.00000
813 -0.00000
814 13.38133
815 -0.00000
816 0.00000
817 -3.38175
818 -0.00000
819 0.00000
820 -1.44698
821 -0.00000
822 -0.00000
823 0.00000
824 -0.00000
825 0.00000
826 0.00000
827 0.00000
828 0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 -0.00000
836 0.00000
837 0.00000
838 0.00000
839 2.73207
840 -0.00000
841 6.04494
842 0.00000
843 -0.00000
844 2.77942
845 0.00000
846 0.00000
847 0.00000
848 0.00000
849 0.00000
850 1.70073
851 0.98268
852 1.85649
853 0.00000
854 0.00000
855 -0.00000
856 0.85731
857 -0.00000
858 -0.00000
859 0.00000
860 0.00000
861 0.00000
862 0.00000
863 0.00000
864 2.09875
865 0.00000
866 0.00000
867 0.00000
868 0.00000
869 -0.43420
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 3.79565
878 0.00000
879 0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.35377
885 -0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 -0.00000
890 0.00000
891 -0.00000
892 0.00000
893 0.00000
894 -1.18884
895 -0.00000
896 -0.00000
897 3.66838
898 0.00000
899 2.60746
900 4.13473
901 -1.51243
902 -2.14448
903 0.00000
904 -0.00000
905 0.00000
906 0.00000
907 -0.00000
908 2.51571
909 -0.00000
910 6.00779
911 4.99860
912 -0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 -0.00000
917 -0.00000
918 1.97328
919 0.00000
920 2.38017
921 1.75847
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 -0.00000
936 0.00000
937 0.00000
938 0.00000
939 0.00000
940 0.00000
941 0.00000
942 0.00000
943 0.00000
944 0.00000
945 0.00000
946 -0.00000
947 -0.00000
948 -0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 0.00000
954 0.00000
955 0.00000
956 0.00000
957 0.00000
958 -0.00000
959 0.00000
960 0.00000
961 -0.00000
962 0.00000
963 -0.00000
964 0.00000
965 0.00000
966 -0.00000
967 0.00000
968 0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 2.25911
973 -0.00000
974 -0.00000
975 -0.00000
976 -0.00000
977 -0.00000
978 -0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 0.14815
983 2.77883
984 0.16832
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.63348


==> VisMapping/adv.txt <==
y
-1.76920366287231445312
-1.72365522384643554688
0.94092011451721191406
-3.18241500854492187500
-0.32075661420822143555
-3.56319522857666015625
-2.05678629875183105469
1.63552451133728027344
0.89081048965454101562
2.56626391410827636719
-2.17744565010070800781
-0.30731794238090515137
1.94701933860778808594
-0.23613865673542022705
-1.51556158065795898438
-2.02486276626586914062
-2.29656147956848144531
-0.80088478326797485352
-0.47843831777572631836
0.40267258882522583008
-4.61034870147705078125
-0.27149349451065063477
-1.25441575050354003906
2.49561882019042968750
4.13115358352661132812
-4.20803833007812500000
-5.62863254547119140625
-3.95445775985717773438
-3.64205837249755859375
-2.60281038284301757812
-2.04633522033691406250
-2.64548468589782714844
-3.57745504379272460938
-1.96577513217926025391
-1.50943434238433837891
-1.90459072589874267578
1.49583745002746582031
-0.80165928602218627930
-3.82047677040100097656
2.86680769920349121094
-2.18164372444152832031
-1.56296944618225097656
-1.66294384002685546875
1.01575815677642822266
-0.92569798231124877930
-1.79813218116760253906
-1.11282300949096679688
-1.55616378784179687500
0.60684973001480102539
-1.59653306007385253906
1.60076630115509033203
1.80471301078796386719
-1.63576424121856689453
-0.20042264461517333984
-0.21193771064281463623
-1.60669970512390136719
0.15397928655147552490
-0.88383668661117553711
-0.76107245683670043945
-1.79657256603240966797
1.52446699142456054688
2.98158574104309082031
2.49916791915893554688
2.42137241363525390625
-1.36586415767669677734
-1.53990018367767333984
-1.83331894874572753906
1.07683503627777099609
-2.04899454116821289062
-0.55063813924789428711
-2.88243937492370605469
0.56179362535476684570
0.26780447363853454590
-0.00690859137102961540
-0.87769478559494018555
-1.68099176883697509766
5.32427501678466796875
2.22456717491149902344
-0.98678964376449584961
-0.74599045515060424805
-4.16013813018798828125
-3.55168676376342773438
0.78939932584762573242
-1.79279863834381103516
2.41063427925109863281
0.49830883741378784180
-0.08985833078622817993
3.23107862472534179688
2.83247780799865722656
0.93057340383529663086
1.09495425224304199219
-0.40188318490982055664
-2.46346545219421386719
2.47569966316223144531
-1.48800933361053466797
-3.29705810546875000000
0.44088262319564819336
-2.64842915534973144531
-3.32661604881286621094
-0.42833238840103149414
-2.43109202384948730469
1.57600247859954833984
1.43392777442932128906
-1.12217986583709716797
3.14489197731018066406
4.74377965927124023438
1.41126453876495361328
-5.13823843002319335938
-4.37842607498168945312
-2.09826111793518066406
-3.99718427658081054688
-3.93812298774719238281
0.75288814306259155273
-0.95706963539123535156
-2.11862850189208984375
-4.94695615768432617188
-1.71227848529815673828
-4.26608133316040039062
0.58588892221450805664
-1.10298049449920654297
-2.10132336616516113281
-0.24464134871959686279
-2.10190677642822265625
-1.67927193641662597656
-1.51825714111328125000
-4.18262195587158203125
-1.83572959899902343750
-2.58856654167175292969
-2.19344806671142578125
-2.27083206176757812500
-3.31376504898071289062
-1.18669545650482177734
-0.65435343980789184570
-2.23780035972595214844
0.26328667998313903809
-1.03477346897125244141
-3.37394690513610839844
-2.34825491905212402344
0.14377100765705108643
-5.01490545272827148438
-2.04748558998107910156
-3.94693255424499511719
-3.44420957565307617188
-5.95383977890014648438
1.37474513053894042969
-0.96158891916275024414
-1.84561955928802490234
-3.35748505592346191406
-1.51666212081909179688
-1.97921669483184814453
1.29186403751373291016
0.07537797838449478149
-3.39587402343750000000
-3.35750389099121093750
-2.46297192573547363281
0.03018896467983722687
-1.52353036403656005859
-1.07390081882476806641
-2.19620704650878906250
-1.70264077186584472656
-2.17115855216979980469
-3.25038719177246093750
-1.40087604522705078125
-1.87289464473724365234
-1.33757853507995605469
-3.19129538536071777344
-2.11403298377990722656
-2.52115607261657714844
-3.66726064682006835938
-1.10464453697204589844
-0.26348337531089782715
-1.24162924289703369141
-1.87730228900909423828
-1.38703048229217529297
-1.81551802158355712891
-2.58490109443664550781
-3.31392765045166015625
-0.25995641946792602539
0.68524521589279174805
-1.31281244754791259766
-0.44341194629669189453
-0.59809792041778564453
-1.67095911502838134766
-2.38392329216003417969
-0.35149371623992919922
-0.62794125080108642578
-0.34180599451065063477
-0.85500556230545043945
-1.68818926811218261719
-1.41946709156036376953
-2.42445397377014160156
-0.86242377758026123047
-2.16361689567565917969
0.88177728652954101562
-2.37959313392639160156
1.64210522174835205078
-0.56419426202774047852
-0.74339759349822998047
-0.23894837498664855957
-1.75946593284606933594
-2.38396430015563964844
-0.63364952802658081055
-0.10816964507102966309
-0.29273965954780578613
-1.90643095970153808594
-1.28244042396545410156
-3.54519820213317871094
-2.64356064796447753906
-0.58035963773727416992
-3.26986455917358398438
-2.21093583106994628906
-0.99283796548843383789
-1.29452633857727050781
-2.59227061271667480469
-1.53744935989379882812
-1.19941568374633789062
0.43735477328300476074
-0.13231818377971649170
-1.69751834869384765625
-1.72120213508605957031
-2.70903158187866210938
-3.11045432090759277344
-2.30240464210510253906
-2.99084186553955078125
-1.97346186637878417969
-2.26046204566955566406
-3.70371508598327636719
-2.23687386512756347656
-2.30599045753479003906
-0.40882405638694763184
-0.41374120116233825684
1.48205924034118652344
-1.26523852348327636719
-3.28254556655883789062
-1.12433981895446777344
0.34343287348747253418
-1.48870325088500976562
-2.19588327407836914062
-1.48042798042297363281
-2.16734862327575683594
-1.90217304229736328125
-2.45970153808593750000
-0.00911625195294618607
-0.51833462715148925781
-1.45419204235076904297
-1.11723172664642333984
-1.71383428573608398438
-1.25425088405609130859
-0.36792951822280883789
0.69577276706695556641
0.07010345160961151123
-0.66969221830368041992
-1.01942276954650878906
-2.19115638732910156250
0.02404050156474113464
-0.88424360752105712891
-1.64142870903015136719
0.01990093663334846497
-2.44333434104919433594
-2.03415751457214355469
-1.55025291442871093750
-1.97452068328857421875
-1.01856851577758789062
-2.75044178962707519531
-2.24737024307250976562
-2.72940254211425781250
-3.01458883285522460938
-2.10022592544555664062
-0.13975504040718078613
-0.48855093121528625488
-2.07677841186523437500
-2.10830688476562500000
-1.58563959598541259766
-1.08544719219207763672
-3.69086980819702148438
-2.45662546157836914062
-2.75195598602294921875
-2.50137329101562500000
-1.97067928314208984375
-0.59531044960021972656
-0.74502968788146972656
3.18225097656250000000
3.95220947265625000000
1.23445546627044677734
1.28373384475708007812
0.82009285688400268555
-0.56929039955139160156
-0.15320469439029693604
0.35161787271499633789
0.06066111475229263306
-1.16050970554351806641
-1.71367716789245605469
1.19099402427673339844
0.02169087901711463928
-0.48148560523986816406
-0.48832666873931884766
-2.59443020820617675781
1.77493071556091308594
0.87021118402481079102
1.43625664710998535156
-3.49380421638488769531
-2.74928665161132812500
-0.76322484016418457031
-1.49877846240997314453
-2.24568581581115722656
-0.41688919067382812500
0.96389889717102050781
-1.43939530849456787109
-1.18644011020660400391
1.13939595222473144531
-0.74615442752838134766
-0.66914677619934082031
-0.08204583823680877686
-0.98140245676040649414
-1.21473383903503417969
-2.00333309173583984375
-0.33414214849472045898
-3.70302391052246093750
-3.54563307762145996094
-2.97137188911437988281
-5.13669157028198242188
-1.77909743785858154297
-3.22015762329101562500
-3.35229969024658203125
-2.51904559135437011719
-4.02613353729248046875
-2.93227100372314453125
-0.85268497467041015625
-0.82015401124954223633
-2.42067217826843261719
-1.02304649353027343750
-0.20587019622325897217
0.66395300626754760742
-1.68747305870056152344
5.69677591323852539062
0.73203927278518676758
-0.92070174217224121094
3.52151465415954589844
-0.01928232610225677490
-3.34149408340454101562
2.95346164703369140625
3.24041295051574707031
2.00654077529907226562
0.95981538295745849609
3.19467926025390625000
1.09241688251495361328
1.00814235210418701172
-1.66334700584411621094
-0.61114895343780517578
-4.36880111694335937500
-2.32923579216003417969
-4.81857299804687500000
-3.01276302337646484375
-1.42983961105346679688
0.47148507833480834961
1.61634814739227294922
-0.19117793440818786621
0.73712432384490966797
-0.17607183754444122314
-0.56571906805038452148
1.71304774284362792969
2.14883518218994140625
1.51113879680633544922
3.85438418388366699219
1.96624648571014404297
5.16806936264038085938
2.82167053222656250000
6.55619430541992187500
3.96505403518676757812
4.00048303604125976562
8.45515632629394531250
4.87082958221435546875
4.96225261688232421875
7.85932397842407226562
5.62828159332275390625
5.66497707366943359375
4.52304267883300781250
4.13810968399047851562
5.73217868804931640625
2.72758722305297851562
6.29873752593994140625
5.83847570419311523438
5.25972270965576171875
3.74606275558471679688
0.71087288856506347656
2.88650703430175781250
-0.50698316097259521484
-1.07357645034790039062
1.99380707740783691406
-0.50415241718292236328
-0.66769725084304809570
-0.53273308277130126953
-4.14873552322387695312
-5.76719856262207031250
-3.91126537322998046875
-1.81309473514556884766
-1.93269932270050048828
0.43500924110412597656
2.88173055648803710938
-0.85231184959411621094
-0.00373050849884748459
2.60481071472167968750
-0.49326279759407043457
-2.16846466064453125000
-3.85476374626159667969
-2.15450787544250488281
4.77519273757934570312
-2.35831856727600097656
-1.45985281467437744141
1.14735686779022216797
2.10435819625854492188
-1.33218181133270263672
5.22317981719970703125
2.03482627868652343750
0.51791155338287353516
-2.78796362876892089844
-0.73825633525848388672
-0.93521153926849365234
-0.96413964033126831055
0.27246797084808349609
3.25522351264953613281
1.00554072856903076172
2.20298171043395996094
3.67799258232116699219
4.23107004165649414062
0.00600158935412764549
0.66403120756149291992
1.85120332241058349609
3.50086832046508789062
0.02949577756226062775
0.06014839932322502136
-2.74194574356079101562
1.00591778755187988281
-1.48577475547790527344
-0.48197335004806518555
2.43303537368774414062
-2.26203870773315429688
-0.69940084218978881836
0.91872072219848632812
0.44488763809204101562
3.38287878036499023438
1.74876236915588378906
0.83800804615020751953
-0.73512297868728637695
-0.18860198557376861572
0.80319803953170776367
-1.18020737171173095703
6.85350370407104492188
1.60575926303863525391
1.37985241413116455078
-0.98309481143951416016
2.09403324127197265625
-0.50940573215484619141
0.76342821121215820312
3.60475802421569824219
2.91135525703430175781
3.26388859748840332031
3.02881693840026855469
4.09074878692626953125
-0.12755034863948822021
-0.10291637480258941650
2.54042124748229980469
0.55130094289779663086
3.40087056159973144531
2.80068159103393554688
-2.10295104980468750000
-2.25743436813354492188
2.06814980506896972656
1.01717627048492431641
4.57316541671752929688
-0.61034166812896728516
2.13564586639404296875
-0.94797766208648681641
-2.00744795799255371094
-0.58659899234771728516
0.99276465177536010742
3.18397307395935058594
1.63359415531158447266
0.25875023007392883301
-1.08621692657470703125
0.74212092161178588867
-2.87715935707092285156
-1.54891633987426757812
2.55239462852478027344
-3.73966884613037109375
-1.52379703521728515625
0.64583253860473632812
2.30924344062805175781
3.82647013664245605469
6.99353742599487304688
7.34505891799926757812
3.41278171539306640625
0.49407994747161865234
-4.80280447006225585938
1.78105783462524414062
-2.33083200454711914062
-0.55666255950927734375
5.32711410522460937500
1.06541955471038818359
2.44544577598571777344
-1.08943319320678710938
1.64050376415252685547
-2.26700878143310546875
1.99077200889587402344
3.20065784454345703125
0.47884666919708251953
1.90709006786346435547
3.28260588645935058594
-0.80998641252517700195
0.57883572578430175781
-2.49919176101684570312
-2.16790103912353515625
0.98632073402404785156
3.35958003997802734375
1.07515335083007812500
1.83426594734191894531
-0.55407810211181640625
0.50362014770507812500
0.48821154236793518066
0.59143692255020141602
-1.92111170291900634766
-0.35307562351226806641
-1.61837911605834960938
3.22333264350891113281
1.46442639827728271484
-1.30953955650329589844
-0.06176257878541946411
-0.81588256359100341797
0.88148802518844604492
-0.99271899461746215820
-0.02469412982463836670
-0.01297749858349561691
-1.47635519504547119141
-1.94394218921661376953
-2.39366245269775390625
-2.09693646430969238281
1.14868402481079101562
-2.85274481773376464844
3.47231698036193847656
2.33217930793762207031
0.54034501314163208008
2.30051708221435546875
2.31036782264709472656
2.52412939071655273438
-0.84305274486541748047
2.43032836914062500000
0.12675005197525024414
-2.53578996658325195312
-4.21699380874633789062
-0.82479983568191528320
-0.88122057914733886719
1.04500925540924072266
2.27949500083923339844
0.05766853317618370056
-1.95565760135650634766
0.61696386337280273438
1.74007165431976318359
0.93311506509780883789
3.73491430282592773438
0.28685364127159118652
-0.12339473515748977661
1.34402537345886230469
6.07887363433837890625
0.16761104762554168701
-1.02910637855529785156
-2.04535531997680664062
3.76867341995239257812
2.90709924697875976562
2.10247874259948730469
1.24213576316833496094
4.81329488754272460938
2.76348185539245605469
1.76750743389129638672
0.91086930036544799805
-1.34243953227996826172
1.33751177787780761719
4.27085876464843750000
1.67605197429656982422
-0.20748910307884216309
0.50084543228149414062
5.04987049102783203125
1.61941730976104736328
0.78282588720321655273
1.09310793876647949219
0.40423786640167236328
5.02288055419921875000
-0.96341699361801147461
4.78972196578979492188
-0.18963915109634399414
4.21211862564086914062
-0.25869905948638916016
0.31686982512474060059
-2.00811052322387695312
3.09916877746582031250
1.82960319519042968750
-1.06218087673187255859
3.40380144119262695312
-0.95591747760772705078
-2.88097453117370605469
2.75889372825622558594
1.79519689083099365234
-0.44008573889732360840
0.15561749041080474854
1.90707957744598388672
1.55569577217102050781
-1.28717243671417236328
0.95965427160263061523
-2.12691450119018554688
1.94368553161621093750
-1.16655087471008300781
2.58962297439575195312
4.19642400741577148438
4.09599781036376953125
-0.02271748334169387817
0.94962704181671142578
-2.61719274520874023438
1.27886283397674560547
1.51029431819915771484
3.35243725776672363281
-0.12428495287895202637
1.76129126548767089844
2.83482336997985839844
2.21676492691040039062
0.04627443477511405945
2.41869854927062988281
-3.75446939468383789062
2.64535379409790039062
0.46182531118392944336
-0.01249986048787832260
0.51929748058319091797
-2.34719753265380859375
0.80616438388824462891
0.73321110010147094727
2.88128542900085449219
0.99129796028137207031
0.58234131336212158203
-0.13346588611602783203
3.01635265350341796875
-1.04144167900085449219
-1.27117598056793212891
2.73983049392700195312
1.07052922248840332031
-0.55703407526016235352
5.53142547607421875000
-0.02707310020923614502
-0.01807498186826705933
1.87102615833282470703
-1.48613893985748291016
-0.98266237974166870117
0.31850975751876831055
5.22804069519042968750
-1.36771631240844726562
1.77260148525238037109
2.20157933235168457031
1.57798027992248535156
-0.30167570710182189941
-1.22763979434967041016
-2.29421019554138183594
-1.13966286182403564453
-1.11562550067901611328
2.18545341491699218750
-0.30851620435714721680
-0.25045031309127807617
1.99820446968078613281
0.44405442476272583008
1.37692916393280029297
3.94614195823669433594
0.60328978300094604492
1.39475166797637939453
1.15932571887969970703
1.58666181564331054688
-1.00685107707977294922
-2.36378359794616699219
0.09044492989778518677
0.32031273841857910156
0.10332743823528289795
-2.02979063987731933594
3.39606714248657226562
2.52177572250366210938
1.70331716537475585938
-2.57406949996948242188
1.57040762901306152344
2.20726513862609863281
2.73851299285888671875
1.63187801837921142578
-1.02332389354705810547
0.50734508037567138672
3.40300989151000976562
-1.19176542758941650391
-1.74254691600799560547
1.08271944522857666016
1.60859525203704833984
-0.99195820093154907227
0.75971013307571411133
-0.57710707187652587891
5.86954402923583984375
3.92509174346923828125
-1.24503564834594726562
3.77457523345947265625
3.44832420349121093750
-0.71450728178024291992
-2.10130047798156738281
0.67650461196899414062
4.31470155715942382812
2.94625496864318847656
-2.14117836952209472656
1.78020083904266357422
0.97570997476577758789
1.69734668731689453125
0.16509211063385009766
-1.87300324440002441406
1.74383020401000976562
-0.71571570634841918945
-1.04667103290557861328
-1.53395199775695800781
-0.31705832481384277344
4.10660409927368164062
-2.46832370758056640625
0.09844946116209030151
-0.48038759827613830566
0.89758706092834472656
1.12249791622161865234
0.74816691875457763672
-0.64939701557159423828
1.16189730167388916016
0.93100452423095703125
-3.15899014472961425781
-0.52095532417297363281
1.79061758518218994141
-2.96496510505676269531
-0.24411599338054656982
2.91893005371093750000
-2.41334724426269531250
1.81521213054656982422
-1.61101448535919189453
-0.95064741373062133789
-1.05024659633636474609
2.82135272026062011719
2.53385829925537109375
1.57809662818908691406
3.78195595741271972656
3.94412422180175781250
-0.78940147161483764648
5.56318616867065429688
0.36147522926330566406
-1.90353703498840332031
-0.43696856498718261719
3.98728132247924804688
-1.75863552093505859375
0.25538173317909240723
-1.19651210308074951172
-1.99846303462982177734
0.09564346075057983398
1.62059915065765380859
2.15264463424682617188
-1.33341526985168457031
2.78886365890502929688
-1.04275596141815185547
0.90477144718170166016
1.37230539321899414062
1.40186488628387451172
1.23495244979858398438
2.20688986778259277344
2.28875255584716796875
3.10408711433410644531
0.88035917282104492188
-0.79054898023605346680
-0.23183895647525787354
-1.05219972133636474609
2.17760992050170898438
0.32970663905143737793
0.74284160137176513672
1.77735209465026855469
-0.49513012170791625977
-1.85070240497589111328
1.46178209781646728516
2.27283000946044921875
1.10575580596923828125
2.48512554168701171875
0.62990558147430419922
-1.49151086807250976562
-3.06210970878601074219
0.26076129078865051270
2.29946827888488769531
4.12369585037231445312
1.43490743637084960938
-0.02878987044095993042
6.41558647155761718750
0.86721426248550415039
-0.99229800701141357422
1.27162432670593261719
2.57239937782287597656
3.34191322326660156250
-0.61487197875976562500
0.40430319309234619141
-1.18004274368286132812
0.13652694225311279297
-0.82230263948440551758
-0.88462817668914794922
-0.46251097321510314941
1.29503810405731201172
-0.27944082021713256836
-4.03153562545776367188
-1.51723563671112060547
-2.16208744049072265625
0.46614581346511840820
-1.75308978557586669922
-0.97312074899673461914
1.00044131278991699219
-0.02306116744875907898
-2.06739759445190429688
-0.24710972607135772705
-2.20336937904357910156
3.09336161613464355469
-1.66462278366088867188
0.99819868803024291992
-1.28880774974822998047
-2.35655999183654785156
0.40446639060974121094
2.94250416755676269531
-2.64016366004943847656
-0.97312670946121215820
1.11668217182159423828
1.18678963184356689453
0.87378221750259399414
-0.00915053207427263260
0.67706084251403808594
0.59837728738784790039
3.00971364974975585938
2.01232242584228515625
-0.78126114606857299805
-0.92317986488342285156
0.74893981218338012695
-1.90399181842803955078
1.29542410373687744141
2.84685111045837402344
3.36524653434753417969
3.31745171546936035156
3.96173143386840820312
0.84379357099533081055
3.27292871475219726562
1.63087713718414306641
0.64925879240036010742
3.58609342575073242188
-1.29794406890869140625
2.64174699783325195312
-0.77942109107971191406
-0.11553444713354110718
-2.47796034812927246094
0.84875810146331787109
2.51195240020751953125
1.10870552062988281250
-0.47018721699714660645
2.86622810363769531250
-0.80480730533599853516
4.33892917633056640625
-1.34999465942382812500
3.06498575210571289062
4.01181793212890625000
0.23714818060398101807
3.12285757064819335938
2.85612869262695312500
3.07545185089111328125
3.17897391319274902344
0.49850946664810180664
2.84784245491027832031
1.75641560554504394531
-0.94521152973175048828
2.38485980033874511719
-1.18219685554504394531
1.73648035526275634766
-2.86817479133605957031
2.39149713516235351562
1.81660401821136474609
-3.34571266174316406250
2.21020889282226562500
2.58167648315429687500
3.65288519859313964844
0.55157709121704101562
3.60425877571105957031
1.99986326694488525391
-0.15141406655311584473
4.07034063339233398438
1.18458795547485351562
3.03949403762817382812
-2.45637750625610351562
0.37454810738563537598
3.41196680068969726562
-2.42096400260925292969
2.62645125389099121094
-3.31685543060302734375
0.57416379451751708984
1.47514009475708007812
-2.19528484344482421875
-3.11136150360107421875
-2.58709192276000976562
1.60903584957122802734
3.25295472145080566406
2.30504250526428222656
3.08335995674133300781
-0.90578943490982055664
0.23709078133106231689
2.06405901908874511719
1.33467566967010498047
5.50119924545288085938
2.11174535751342773438
1.09006595611572265625
3.95791769027709960938
-3.56468009948730468750
2.07924890518188476562
1.98121774196624755859
-0.46773311495780944824
3.14683365821838378906
-2.12678766250610351562
-4.43916845321655273438
-0.22773261368274688721
0.64519518613815307617
3.40029215812683105469
2.72003841400146484375
1.78140473365783691406
0.33349075913429260254
1.49081826210021972656
-0.84383708238601684570
-1.59876656532287597656
-3.06939721107482910156
-2.42479395866394042969
-1.92500448226928710938
-2.86219763755798339844
-2.18875479698181152344
2.03214669227600097656
-2.83016753196716308594
-2.36310315132141113281
1.19850885868072509766
-4.31993007659912109375
-1.81177520751953125000
-2.81125330924987792969
-2.42984199523925781250
-0.97612082958221435547
-1.92848205566406250000
0.96085882186889648438
-4.12885475158691406250
-3.70339560508728027344
-2.02299070358276367188
-1.46642971038818359375
-0.80919659137725830078
-2.39390826225280761719
-0.41629502177238464355
-0.37728568911552429199
-1.26351153850555419922
-1.61770367622375488281
-1.21880578994750976562
-2.35619187355041503906
-1.02711832523345947266
2.25907039642333984375
0.84162205457687377930
2.76941823959350585938
-0.48869168758392333984
-0.29137274622917175293
1.09606957435607910156
-2.45899343490600585938
-3.35833406448364257812
-3.04586029052734375000
-4.91891098022460937500
-0.65159875154495239258
-2.09360980987548828125
-2.21168160438537597656
1.10844266414642333984
-0.23979058861732482910
1.56957364082336425781
-2.09606695175170898438
-4.16134119033813476562
2.37802410125732421875
-1.62321054935455322266
-1.90622937679290771484
-2.32829213142395019531
-1.69502103328704833984
-4.38162660598754882812
-0.44447693228721618652
-0.15167339146137237549
-2.73505783081054687500
-2.22757291793823242188
1.09536540508270263672
4.86471557617187500000
0.06972622871398925781
0.38397091627120971680
-1.06992280483245849609
-4.72143888473510742188
2.37634372711181640625
-1.73856747150421142578
-1.43177580833435058594
-1.77062964439392089844
-3.03514122962951660156
-3.01573491096496582031
-2.63105010986328125000
-3.52774262428283691406
-1.10356700420379638672
-1.74994230270385742188
-2.83499193191528320312
1.54383099079132080078
-0.59278833866119384766


==> VisMapping/o_0.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 1.39335
153 0.01525
154 -1.18769
155 1.79467
156 1.93302
157 1.74395
158 5.12616
159 2.45876
160 1.38298
161 3.65310
162 3.13606
163 4.90519
164 2.04433
165 2.97370
166 1.80410
167 3.72482
168 2.60889
169 0.35831
170 7.79019
171 3.82853
172 1.24025
173 1.24327
174 0.55764
175 2.75775
176 5.87613
177 2.80118
178 1.67614
179 -1.95048
180 -0.48160
181 1.12264
182 0.51152
183 2.46254
184 -0.28410
185 3.31624
186 4.39563
187 5.12486
188 2.99364
189 6.56171
190 6.15520
191 0.68936
192 7.59182
193 1.40579
194 7.94148
195 -1.11813
196 0.29384
197 2.29171
198 0.68966
199 0.46453
200 1.08586
201 4.42023
202 4.23020
203 1.61990
204 1.37386
205 2.45323
206 0.54466
207 -0.83874
208 3.06707
209 -0.42893
210 0.38370
211 -3.76239
212 -0.04146
213 1.35377
214 1.53874
215 1.88651
216 2.76505
217 1.65554
218 2.06540
219 4.48775
220 1.23738
221 1.05236
222 -0.73098
223 2.46395
224 0.42956
225 3.96507
226 0.22460
227 5.31800
228 3.69828
229 0.18163
230 6.35641
231 14.38982
232 14.11537
233 7.80049
234 -0.92735
235 3.22885
236 8.28167
237 2.82355
238 -1.37688
239 2.18269
240 5.91763
241 4.88943
242 2.50851
243 -1.05973
244 -1.07023
245 4.84233
246 -1.83640
247 -2.06155
248 3.68993
249 6.38041
250 6.96348
251 4.75772
252 0.08988
253 -2.33506
254 3.67088
255 -1.31815
256 1.59530
257 3.19454
258 5.40213
259 4.05361
260 4.42631
261 4.14542
262 4.77715
263 -1.44942
264 8.04375
265 7.71484
266 0.54957
267 0.28425
268 2.48397
269 -1.91954
270 2.80101
271 0.09969
272 1.54738
273 0.75268
274 0.96200
275 -0.18253
276 -0.72552
277 -2.19159
278 0.35592
279 -0.53398
280 0.70810
281 0.12865
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_1.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.65370
103 -2.81195
104 -4.74545
105 2.05138
106 0.98600
107 -1.85832
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -3.01039
149 -1.41772
150 -5.79651
151 -0.94442
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 3.84353
283 3.55468
284 2.10466
285 -0.11547
286 -0.53379
287 -3.81144
288 -2.48913
289 -2.11252
290 -2.54463
291 -3.39291
292 2.15941
293 0.23645
294 0.63460
295 0.67084
296 -0.22443
297 -3.26906
298 1.15460
299 -4.06112
300 -2.69991
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -1.87517
332 1.15274
333 1.38848
334 0.57030
335 -1.58020
336 0.01871
337 0.73179
338 0.00244
339 1.98470
340 0.82945
341 0.56723
342 1.47485
343 1.72981
344 -3.26289
345 -1.63690
346 0.80429
347 1.38233
348 -1.64255
349 1.57267
350 -2.02638
351 -2.56018
352 -4.45024
353 -4.08782
354 -2.62212
355 1.60687
356 2.20480
357 0.20127
358 -1.66947
359 0.24947
360 0.50109
361 -3.21834
362 1.07110
363 1.00914
364 1.28767
365 -0.98056
366 -0.22437
367 -3.73941
368 1.17646
369 0.30039
370 -3.02200
371 -0.65729
372 -1.62793
373 -1.63290
374 0.05236
375 -1.78019
376 -0.47047
377 -1.32510
378 -2.24440
379 1.63246
380 -2.05558
381 -0.96049
382 -2.10971
383 -0.68015
384 -1.27773
385 -1.71528
386 1.00234
387 -1.03053
388 -1.15029
389 1.22383
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_10.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -4.21333
405 -3.16188
406 -1.08683
407 0.00000
408 -2.17785
409 2.78445
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 2.31646
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 4.73328
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -1.27528
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.39427
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.08037
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.96076
468 0.00000
469 1.18166
470 0.00000
471 0.00000
472 0.00000
473 0.99862
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -3.59808
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 3.37295
512 -0.97858
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 3.28849
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -1.83058
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.16768
556 0.46179
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 1.01844
563 0.00000
564 0.00000
565 -0.00000
566 -0.85883
567 0.00000
568 0.00000
569 0.00000
570 -0.50827
571 -0.00000
572 0.00000
573 -0.00000
574 1.58936
575 0.00000
576 0.00000
577 1.51105
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -1.63348
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 1.65035
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.14717
611 0.00000
612 0.00000
613 0.70204
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.24347
627 0.00000
628 -0.14320
629 -2.33592
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.88289
656 0.00000
657 0.86176
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 1.56860
663 -0.00000
664 -0.00000
665 0.00000
666 2.58381
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 2.53003
672 -1.54963
673 -0.00000
674 0.00000
675 -0.00000
676 -1.89313
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.93097
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.43514
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -1.36367
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -1.87388
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.21525
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.62889
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -2.04691
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 1.65686
781 -3.26204
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 1.46958
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.53584
804 -3.23947
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 2.45263
816 -0.00000
817 0.00000
818 -0.00673
819 -0.00000
820 -0.00000
821 -2.28976
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.28039
831 -1.47264
832 -0.00000
833 -0.00000
834 -0.92139
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.15478
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 1.19857
866 0.00000
867 1.42644
868 -0.33511
869 0.00000
870 0.00000
871 1.39399
872 -1.03251
873 0.00000
874 -0.00000
875 -1.62910
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.85898
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -3.26361
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.26010
915 -4.49855
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_2.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.58805
9 -0.33948
10 1.60325
11 -0.37133
12 -0.23657
13 -2.43540
14 -1.16178
15 -1.50318
16 -4.04624
17 -4.07590
18 -0.23896
19 0.69143
20 -0.90893
21 -3.18163
22 -2.31834
23 0.18045
24 1.65787
25 -2.79781
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -3.33727
82 -4.94315
83 -2.28827
84 -2.66191
85 1.67526
86 -1.40422
87 -1.32390
88 -0.56546
89 -1.90041
90 -3.34903
91 -2.68723
92 -2.28976
93 -3.77018
94 0.64473
95 -0.37339
96 -2.79129
97 -0.99329
98 -0.28346
99 -1.69134
100 0.31240
101 -1.31699
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -2.60630
129 -2.11884
130 -3.28765
131 -5.27359
132 -2.60155
133 -3.00468
134 -0.53334
135 -1.21179
136 -2.11991
137 -0.35559
138 -2.31983
139 -2.72883
140 -1.16480
141 -1.58857
142 -5.11649
143 -2.35254
144 -2.64848
145 -0.89325
146 -2.66870
147 -1.39056
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_3.txt <==
x y
1 -2.67570
2 -3.36062
3 -2.16239
4 -4.20172
5 -4.29994
6 -4.09548
7 -4.40903
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -3.45508
27 -5.58457
28 -4.35789
29 -4.05841
30 -4.44585
31 -3.76565
32 -1.98417
33 -4.06991
34 -1.33017
35 -2.93624
36 -3.44204
37 -1.95350
38 -2.24745
39 -3.90244
40 -1.01645
41 -1.15753
42 -3.86707
43 0.20493
44 -2.28126
45 -1.57795
46 -2.85417
47 -1.28996
48 -3.29623
49 -2.99819
50 -2.60851
51 -0.09520
52 -1.62449
53 -1.90316
54 -2.02887
55 -1.69635
56 -1.95004
57 -0.98236
58 -1.28297
59 -1.28088
60 -3.07217
61 1.53384
62 1.80893
63 -0.43093
64 -0.43170
65 -2.64267
66 -1.10605
67 -3.67302
68 -1.62164
69 -3.73406
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -3.03265
391 -2.80952
392 -1.48724
393 -3.38457
394 -4.16761
395 -3.42173
396 -3.49790
397 -4.38413
398 -2.30854
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_4.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -4.13708
71 -2.12417
72 -1.15177
73 -2.29102
74 -3.58100
75 -2.40603
76 -5.41102
77 -0.03551
78 -1.08704
79 -1.29583
80 -0.68459
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -3.95598
109 -2.82766
110 -3.08086
111 -5.07769
112 -4.52353
113 1.12744
114 -2.51988
115 -1.24953
116 -5.18056
117 -2.57706
118 -3.33126
119 1.36973
120 -1.30540
121 -2.31766
122 -0.03403
123 0.37582
124 -1.63944
125 0.94862
126 -1.07911
127 -1.75143
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -3.25662
302 -0.99494
303 -3.38168
304 -1.91873
305 -2.41257
306 -1.77922
307 -2.38292
308 -2.90971
309 -3.10082
310 1.93481
311 -2.23643
312 -1.15035
313 -1.09772
314 -1.92540
315 1.15198
316 -2.11404
317 -0.93944
318 -0.24479
319 -2.43576
320 -2.40425
321 -2.50979
322 -0.57299
323 -3.33142
324 -1.16844
325 -3.03873
326 -2.27728
327 -4.16095
328 -0.37762
329 -2.08104
330 -3.76609
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_5.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.00000
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.58734
924 0.74994
925 -0.38721
926 -0.21336
927 -0.77857
928 -1.63847
929 -1.09780
930 4.25651
931 -1.25384
932 -0.04075
933 0.95255
934 -3.33133
935 0.46106
936 -0.70939
937 -0.75764
938 2.34515
939 0.57240
940 -0.31053
941 -2.34137
942 -2.14971
943 -2.22520
944 -1.19435
945 -0.47327
946 -0.40901
947 -0.70910
948 0.09395
949 0.73697
950 -0.54331
951 -1.79689
952 -2.03381
953 -1.21032
954 -0.18359
955 -1.14987
956 1.02990
957 -1.21128
958 0.04698
959 -0.29573
960 1.41743
961 -2.16582
962 -1.48040
963 -1.65052
964 1.06044
965 -1.90028
966 -1.58712
967 0.25336
968 -1.37312
969 1.04523
970 -1.71471
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.16848
986 -0.89540
987 -3.96897
988 4.55006
989 -0.98840
990 -2.40060
991 -3.00994
992 -4.19522
993 -0.88405
994 -3.61061
995 -2.89494
996 -1.65334
997 -1.57805
998 -3.16116
999 3.04140
1000 0.00000


==> VisMapping/o_6.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.62209
400 -0.00000
401 -0.00000
402 1.79710
403 1.00569
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.78534
411 -0.00000
412 0.00000
413 0.00000
414 -0.95949
415 0.00000
416 0.00000
417 -1.01996
418 0.00000
419 0.00000
420 -0.00000
421 1.04796
422 0.00000
423 0.01567
424 0.00000
425 0.00000
426 0.00000
427 0.95879
428 0.00000
429 0.00000
430 1.04606
431 -1.25096
432 0.00000
433 -1.23758
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 1.19928
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -1.22901
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 0.00000
464 0.00000
465 -1.87446
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.22823
472 0.61215
473 0.00000
474 -0.00000
475 0.00000
476 -0.95257
477 0.58121
478 -2.87643
479 -0.00000
480 1.53420
481 1.21733
482 -0.00000
483 -0.17928
484 0.00000
485 -0.00000
486 -0.31590
487 -0.84565
488 5.15437
489 0.00000
490 0.00000
491 -0.00000
492 -0.19276
493 -0.00000
494 -0.00000
495 1.54405
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.76598
509 2.41460
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.77134
515 0.00000
516 0.00000
517 0.00000
518 0.77765
519 0.00000
520 0.00000
521 0.00000
522 0.00000
523 0.56866
524 0.00000
525 -0.00000
526 0.00000
527 0.00000
528 0.58690
529 1.41856
530 -0.00000
531 -1.09191
532 0.87544
533 0.00000
534 0.00000
535 -0.58239
536 -0.12574
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -1.44970
542 0.67308
543 -0.00000
544 0.14829
545 1.90962
546 1.03867
547 -0.85269
548 -0.00000
549 -0.00000
550 -0.00000
551 -3.53185
552 0.00000
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 2.16241
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.50248
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 2.32279
573 -0.00000
574 0.00000
575 0.18696
576 0.79165
577 0.00000
578 0.68779
579 0.00000
580 2.26929
581 0.00000
582 0.00000
583 0.00000
584 -0.61690
585 0.15400
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.47238
591 -0.60066
592 0.00000
593 -1.74080
594 2.08289
595 0.67005
596 -0.28174
597 -0.00000
598 -0.00000
599 -0.00000
600 -0.00000
601 1.38930
602 -0.00000
603 0.71904
604 0.00000
605 -0.66227
606 0.00000
607 -0.37860
608 -1.49217
609 0.00000
610 0.00000
611 0.00000
612 1.35190
613 0.00000
614 -2.25539
615 0.00000
616 -0.00000
617 -1.22572
618 -0.00000
619 0.00000
620 -0.00000
621 2.07774
622 0.00000
623 0.00000
624 -0.00000
625 0.00000
626 -0.00000
627 0.52817
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 1.40491
634 -1.38934
635 -0.00000
636 -2.33886
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 1.48818
643 0.52240
644 0.00000
645 -0.00000
646 -1.71296
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.49894
652 -0.77031
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.57051
659 0.00000
660 0.00000
661 -0.00000
662 0.00000
663 -0.67078
664 -0.00000
665 0.72974
666 0.00000
667 0.00000
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 1.96612
675 -1.62212
676 -0.00000
677 3.97414
678 -0.96191
679 1.65641
680 0.00000
681 -0.00000
682 1.86640
683 -0.00000
684 0.14536
685 1.07046
686 -2.10489
687 -2.33289
688 -0.47165
689 -2.15779
690 -0.00000
691 0.00000
692 -0.70706
693 -0.00000
694 0.00000
695 -1.68764
696 3.24597
697 0.00000
698 0.00000
699 0.00000
700 1.14022
701 0.00000
702 -1.41145
703 -0.31334
704 0.00000
705 1.94822
706 0.00000
707 0.00000
708 2.79900
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -1.22011
715 -0.94676
716 -0.00000
717 0.00000
718 -0.00000
719 1.21699
720 0.00000
721 -0.00000
722 0.00000
723 1.84955
724 0.05999
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -1.72023
734 0.00000
735 -0.00000
736 0.00000
737 -2.04787
738 0.00000
739 0.00000
740 -0.88394
741 -1.79295
742 0.00000
743 1.59931
744 0.00000
745 -1.04415
746 -2.74515
747 -0.00000
748 2.32757
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 1.71046
755 0.00000
756 -0.56864
757 0.00000
758 -0.00000
759 -0.68253
760 -1.02905
761 0.03454
762 2.80319
763 0.00000
764 -2.16052
765 -0.95572
766 0.00000
767 -0.64456
768 0.00000
769 1.17611
770 1.45804
771 0.00000
772 -0.00000
773 -0.13032
774 -0.00000
775 0.00000
776 0.00000
777 0.72439
778 -0.00000
779 2.16302
780 0.00000
781 -0.00000
782 0.00000
783 1.43520
784 -1.76578
785 -0.00000
786 0.00000
787 -0.51424
788 0.00000
789 0.00000
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.00000
796 0.58290
797 -0.00000
798 0.00000
799 -2.24592
800 0.00000
801 -0.94049
802 -1.86708
803 -0.00000
804 -0.00000
805 -0.00000
806 5.60814
807 0.00000
808 0.77655
809 0.00000
810 0.00000
811 -0.00000
812 1.48615
813 -0.89530
814 0.00000
815 0.00000
816 -1.31638
817 0.00000
818 -0.00000
819 -1.56955
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.59364
824 -0.11195
825 0.00000
826 -0.00000
827 0.72617
828 -1.00382
829 0.46014
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -1.16631
837 1.67467
838 3.27666
839 0.00000
840 0.00000
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.80481
846 0.03385
847 0.00000
848 0.00000
849 -0.92964
850 0.00000
851 0.00000
852 0.00000
853 3.55764
854 0.00000
855 -0.00000
856 -0.00000
857 -1.10249
858 -0.00000
859 0.00000
860 -2.02881
861 0.00000
862 0.00000
863 1.36825
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.48911
874 -0.00000
875 -0.00000
876 -0.63011
877 0.00000
878 0.00000
879 -0.27098
880 0.00000
881 0.00000
882 -0.01173
883 4.46688
884 0.00000
885 0.00000
886 -0.00000
887 2.55842
888 -0.00000
889 0.00000
890 -0.72484
891 -0.39471
892 -1.58336
893 2.79602
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 1.24447
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -1.04272
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -1.06502
910 0.00000
911 0.00000
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.17624
918 -0.00000
919 2.55335
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_7.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.82882
408 -0.00000
409 0.00000
410 0.00000
411 -1.30482
412 0.00000
413 0.00000
414 -0.00000
415 0.00000
416 0.03056
417 -0.00000
418 0.00000
419 0.00000
420 -0.00000
421 0.00000
422 1.51497
423 0.00000
424 1.13735
425 0.07396
426 0.10695
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 1.35630
433 -0.00000
434 -0.00000
435 0.00000
436 0.00000
437 -0.00000
438 -0.36181
439 -0.00000
440 -0.00000
441 0.00000
442 -0.00000
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.96913
451 -0.00000
452 0.00000
453 0.00000
454 0.49179
455 3.69462
456 0.00000
457 -0.00000
458 0.00000
459 1.18822
460 0.00000
461 1.99651
462 -0.00000
463 0.00000
464 0.00000
465 -0.00000
466 -0.00000
467 0.00000
468 0.23946
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.12682
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 4.29306
491 -0.00000
492 -0.00000
493 -0.00000
494 -2.67165
495 0.00000
496 -1.84820
497 0.00000
498 1.11029
499 -0.68379
500 0.00000
501 -3.14230
502 0.00000
503 0.00000
504 -0.00000
505 0.00000
506 -0.00000
507 0.46075
508 0.00000
509 0.00000
510 0.99430
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 0.00000
516 0.00000
517 0.72790
518 0.00000
519 0.00000
520 0.00000
521 1.07401
522 0.00000
523 0.00000
524 0.00000
525 -0.00000
526 0.35195
527 0.16209
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.40813
534 0.00000
535 -0.00000
536 -0.00000
537 1.77433
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -1.32044
550 -0.00000
551 -0.00000
552 0.00000
553 0.00000
554 0.66598
555 0.00000
556 0.00000
557 0.00000
558 -0.00000
559 0.00000
560 3.65861
561 0.00000
562 0.00000
563 2.36387
564 0.00000
565 -3.77636
566 -0.00000
567 0.00000
568 0.00000
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 1.89255
582 0.51656
583 0.38673
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -0.00000
599 -1.03132
600 -0.28102
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 0.00000
620 -0.00000
621 0.00000
622 0.00000
623 0.00000
624 -0.00000
625 2.52030
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.00000
632 0.00000
633 0.00000
634 -0.00000
635 -1.62225
636 -0.00000
637 0.00000
638 0.00000
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -2.43045
650 -2.03983
651 0.00000
652 -0.00000
653 -0.00000
654 0.00000
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.00000
661 -0.34589
662 0.00000
663 -0.00000
664 -1.98037
665 0.00000
666 0.00000
667 0.00000
668 0.00000
669 0.04415
670 -0.00000
671 0.00000
672 -0.00000
673 -2.67868
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -0.00000
682 0.00000
683 -1.72526
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.00000
699 0.55344
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 2.32190
705 0.00000
706 0.00000
707 1.77060
708 0.00000
709 -0.57464
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -0.00000
717 3.88444
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.41400
729 0.00000
730 -2.49379
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 0.00000
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 1.48724
743 0.00000
744 0.27953
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 0.00000
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.98406
764 -0.00000
765 -0.00000
766 3.24233
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 0.00000
772 -0.00000
773 -0.00000
774 -0.00000
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.00000
787 -0.00000
788 0.00000
789 3.94349
790 -0.00000
791 0.00000
792 0.00000
793 0.00000
794 0.00000
795 -0.05209
796 0.00000
797 -0.00000
798 0.00000
799 -0.00000
800 3.42345
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.69913
823 -0.00000
824 -0.00000
825 0.00000
826 -0.67890
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.18419
833 -2.36032
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.28104
841 0.00000
842 0.00000
843 0.00000
844 0.00000
845 -0.00000
846 0.00000
847 0.53403
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.00000
855 -0.53164
856 -0.00000
857 -0.00000
858 -0.21970
859 0.00000
860 -0.00000
861 1.19858
862 4.52844
863 0.00000
864 0.00000
865 0.00000
866 2.57457
867 0.00000
868 -0.00000
869 0.00000
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -1.26297
875 -0.00000
876 -0.00000
877 0.00000
878 3.15349
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.17299
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -1.13960
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.00000
913 3.64570
914 -0.00000
915 -0.00000
916 0.33265
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -2.28958
972 0.00000
973 -2.08119
974 -3.44583
975 -2.69899
976 1.51386
977 -0.57404
978 2.43692
979 1.01195
980 -2.09755
981 -1.66398
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_8.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.97663
401 -0.30213
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.48067
413 0.00000
414 -0.00000
415 0.00000
416 0.00000
417 -0.00000
418 0.00000
419 0.00000
420 -0.16653
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 0.00000
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.78507
435 0.00000
436 0.00000
437 -0.00000
438 -0.00000
439 -0.00000
440 -0.29991
441 0.00000
442 -0.00000
443 0.79328
444 0.49748
445 0.00000
446 0.88861
447 0.16388
448 0.00000
449 2.51969
450 0.00000
451 -0.00000
452 0.44626
453 0.99526
454 0.00000
455 0.00000
456 0.50007
457 -0.00000
458 0.12813
459 0.00000
460 0.19811
461 0.00000
462 -2.05625
463 0.00000
464 0.00000
465 -0.00000
466 -1.07471
467 0.00000
468 0.00000
469 0.00000
470 0.00000
471 0.00000
472 0.00000
473 0.00000
474 -0.00000
475 0.18407
476 -0.00000
477 0.00000
478 -0.00000
479 -0.00000
480 0.00000
481 0.00000
482 -0.00000
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 0.00000
490 0.00000
491 -0.38756
492 -0.00000
493 -0.00000
494 -0.00000
495 0.00000
496 -0.00000
497 0.97869
498 0.00000
499 -0.00000
500 0.00000
501 -0.00000
502 0.48538
503 4.19551
504 -0.00000
505 0.00000
506 -0.00000
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -0.00000
514 -0.00000
515 2.28328
516 4.20762
517 0.00000
518 0.00000
519 1.54355
520 0.00000
521 0.00000
522 0.00000
523 0.00000
524 0.00000
525 -3.19779
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.02694
531 -0.00000
532 0.00000
533 0.00000
534 0.18462
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.40421
540 4.18081
541 -0.00000
542 0.00000
543 -0.00000
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -0.00000
551 -0.00000
552 0.00000
553 2.19358
554 0.00000
555 0.00000
556 0.00000
557 0.38231
558 -0.00000
559 0.00000
560 0.00000
561 0.27534
562 0.00000
563 0.00000
564 0.00000
565 -0.00000
566 -0.00000
567 0.00000
568 0.00000
569 1.38137
570 -0.00000
571 -1.65825
572 0.00000
573 -0.00000
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 1.08829
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 0.00000
587 -0.00000
588 -0.00000
589 0.00000
590 0.00000
591 -0.00000
592 0.07983
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -0.00000
598 -1.16535
599 -0.00000
600 -0.00000
601 0.00000
602 -1.02288
603 0.00000
604 0.00000
605 -0.00000
606 0.00000
607 -0.00000
608 -0.00000
609 2.16551
610 0.00000
611 0.70508
612 0.00000
613 0.00000
614 -0.00000
615 1.63876
616 -1.21314
617 -0.00000
618 -0.47309
619 0.00000
620 -0.17515
621 0.00000
622 0.00000
623 1.59280
624 -0.00000
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -0.00000
631 0.94208
632 0.00000
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.00000
638 0.00000
639 1.17678
640 0.48346
641 1.98734
642 0.00000
643 0.00000
644 1.05314
645 -0.00000
646 -0.00000
647 0.00000
648 -0.00000
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.93751
654 0.00000
655 0.00000
656 1.97204
657 0.00000
658 -0.00000
659 1.59208
660 0.00000
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 0.00000
668 2.36390
669 0.00000
670 -1.90616
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.00000
681 -1.24465
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.66941
691 0.00000
692 -0.00000
693 -0.00000
694 0.00000
695 -0.00000
696 0.00000
697 0.00000
698 0.23801
699 0.00000
700 0.00000
701 1.62005
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 0.00000
711 -0.00000
712 -0.00000
713 -0.00000
714 -0.00000
715 -0.00000
716 -3.97606
717 0.00000
718 -0.00000
719 0.00000
720 0.00000
721 -0.00000
722 0.00000
723 0.00000
724 0.00000
725 -0.00000
726 -0.00000
727 -0.00000
728 -0.00000
729 0.00000
730 -0.00000
731 0.00000
732 0.00000
733 -0.00000
734 0.00000
735 -0.00000
736 3.31703
737 -0.00000
738 0.00000
739 0.00000
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -0.00000
748 0.00000
749 0.00000
750 -0.00000
751 2.44727
752 0.00000
753 0.00000
754 0.00000
755 0.00000
756 -0.00000
757 0.00000
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.00000
769 0.00000
770 0.00000
771 1.82993
772 -0.00000
773 -0.00000
774 -0.00000
775 1.23543
776 1.35079
777 0.00000
778 -2.62197
779 0.00000
780 0.00000
781 -0.00000
782 0.00000
783 0.00000
784 -0.00000
785 -0.00000
786 0.02277
787 -0.00000
788 1.61703
789 0.00000
790 -0.27524
791 0.00000
792 0.00000
793 0.00000
794 0.73084
795 -0.00000
796 0.00000
797 -1.59457
798 0.00000
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.00000
806 0.00000
807 0.57924
808 0.00000
809 1.62940
810 0.00000
811 -0.00000
812 0.00000
813 -0.00000
814 0.00000
815 0.00000
816 -0.00000
817 0.00000
818 -0.00000
819 -0.00000
820 -0.00000
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 4.25949
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 1.10490
836 -0.00000
837 0.00000
838 0.00000
839 0.00000
840 0.00000
841 0.00000
842 2.22948
843 0.24737
844 0.00000
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.00000
851 0.00000
852 0.00000
853 0.00000
854 0.77834
855 -0.00000
856 -0.00000
857 -0.00000
858 -0.00000
859 0.48152
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 0.00000
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.00000
870 1.02381
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 0.00000
878 0.00000
879 -0.00000
880 3.73637
881 0.00000
882 -0.00000
883 0.00000
884 0.00000
885 0.53040
886 -0.39213
887 0.00000
888 -0.01500
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -0.00000
895 -0.00000
896 -0.00000
897 0.00000
898 0.00000
899 0.00000
900 0.00000
901 0.00000
902 -0.00000
903 -0.00000
904 -1.36346
905 2.13604
906 0.13699
907 0.07798
908 0.00000
909 -0.00000
910 0.00000
911 0.00000
912 0.03119
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.00000
919 0.00000
920 0.00000
921 -0.00000
922 -1.10583
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.00000
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.00000
983 0.00000
984 -0.00000
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 0.00000


==> VisMapping/o_9.txt <==
x y
1 -0.00000
2 -0.00000
3 -0.00000
4 -0.00000
5 -0.00000
6 -0.00000
7 -0.00000
8 0.00000
9 -0.00000
10 0.00000
11 -0.00000
12 -0.00000
13 -0.00000
14 -0.00000
15 -0.00000
16 -0.00000
17 -0.00000
18 -0.00000
19 0.00000
20 -0.00000
21 -0.00000
22 -0.00000
23 0.00000
24 0.00000
25 -0.00000
26 -0.00000
27 -0.00000
28 -0.00000
29 -0.00000
30 -0.00000
31 -0.00000
32 -0.00000
33 -0.00000
34 -0.00000
35 -0.00000
36 -0.00000
37 -0.00000
38 -0.00000
39 -0.00000
40 -0.00000
41 -0.00000
42 -0.00000
43 0.00000
44 -0.00000
45 -0.00000
46 -0.00000
47 -0.00000
48 -0.00000
49 -0.00000
50 -0.00000
51 -0.00000
52 -0.00000
53 -0.00000
54 -0.00000
55 -0.00000
56 -0.00000
57 -0.00000
58 -0.00000
59 -0.00000
60 -0.00000
61 0.00000
62 0.00000
63 -0.00000
64 -0.00000
65 -0.00000
66 -0.00000
67 -0.00000
68 -0.00000
69 -0.00000
70 -0.00000
71 -0.00000
72 -0.00000
73 -0.00000
74 -0.00000
75 -0.00000
76 -0.00000
77 -0.00000
78 -0.00000
79 -0.00000
80 -0.00000
81 -0.00000
82 -0.00000
83 -0.00000
84 -0.00000
85 0.00000
86 -0.00000
87 -0.00000
88 -0.00000
89 -0.00000
90 -0.00000
91 -0.00000
92 -0.00000
93 -0.00000
94 0.00000
95 -0.00000
96 -0.00000
97 -0.00000
98 -0.00000
99 -0.00000
100 0.00000
101 -0.00000
102 -0.00000
103 -0.00000
104 -0.00000
105 0.00000
106 0.00000
107 -0.00000
108 -0.00000
109 -0.00000
110 -0.00000
111 -0.00000
112 -0.00000
113 0.00000
114 -0.00000
115 -0.00000
116 -0.00000
117 -0.00000
118 -0.00000
119 0.00000
120 -0.00000
121 -0.00000
122 -0.00000
123 0.00000
124 -0.00000
125 0.00000
126 -0.00000
127 -0.00000
128 -0.00000
129 -0.00000
130 -0.00000
131 -0.00000
132 -0.00000
133 -0.00000
134 -0.00000
135 -0.00000
136 -0.00000
137 -0.00000
138 -0.00000
139 -0.00000
140 -0.00000
141 -0.00000
142 -0.00000
143 -0.00000
144 -0.00000
145 -0.00000
146 -0.00000
147 -0.00000
148 -0.00000
149 -0.00000
150 -0.00000
151 -0.00000
152 0.00000
153 0.00000
154 -0.00000
155 0.00000
156 0.00000
157 0.00000
158 0.00000
159 0.00000
160 0.00000
161 0.00000
162 0.00000
163 0.00000
164 0.00000
165 0.00000
166 0.00000
167 0.00000
168 0.00000
169 0.00000
170 0.00000
171 0.00000
172 0.00000
173 0.00000
174 0.00000
175 0.00000
176 0.00000
177 0.00000
178 0.00000
179 -0.00000
180 -0.00000
181 0.00000
182 0.00000
183 0.00000
184 -0.00000
185 0.00000
186 0.00000
187 0.00000
188 0.00000
189 0.00000
190 0.00000
191 0.00000
192 0.00000
193 0.00000
194 0.00000
195 -0.00000
196 0.00000
197 0.00000
198 0.00000
199 0.00000
200 0.00000
201 0.00000
202 0.00000
203 0.00000
204 0.00000
205 0.00000
206 0.00000
207 -0.00000
208 0.00000
209 -0.00000
210 0.00000
211 -0.00000
212 -0.00000
213 0.00000
214 0.00000
215 0.00000
216 0.00000
217 0.00000
218 0.00000
219 0.00000
220 0.00000
221 0.00000
222 -0.00000
223 0.00000
224 0.00000
225 0.00000
226 0.00000
227 0.00000
228 0.00000
229 0.00000
230 0.00000
231 0.00000
232 0.00000
233 0.00000
234 -0.00000
235 0.00000
236 0.00000
237 0.00000
238 -0.00000
239 0.00000
240 0.00000
241 0.00000
242 0.00000
243 -0.00000
244 -0.00000
245 0.00000
246 -0.00000
247 -0.00000
248 0.00000
249 0.00000
250 0.00000
251 0.00000
252 0.00000
253 -0.00000
254 0.00000
255 -0.00000
256 0.00000
257 0.00000
258 0.00000
259 0.00000
260 0.00000
261 0.00000
262 0.00000
263 -0.00000
264 0.00000
265 0.00000
266 0.00000
267 0.00000
268 0.00000
269 -0.00000
270 0.00000
271 0.00000
272 0.00000
273 0.00000
274 0.00000
275 -0.00000
276 -0.00000
277 -0.00000
278 0.00000
279 -0.00000
280 0.00000
281 0.00000
282 0.00000
283 0.00000
284 0.00000
285 -0.00000
286 -0.00000
287 -0.00000
288 -0.00000
289 -0.00000
290 -0.00000
291 -0.00000
292 0.00000
293 0.00000
294 0.00000
295 0.00000
296 -0.00000
297 -0.00000
298 0.00000
299 -0.00000
300 -0.00000
301 -0.00000
302 -0.00000
303 -0.00000
304 -0.00000
305 -0.00000
306 -0.00000
307 -0.00000
308 -0.00000
309 -0.00000
310 0.00000
311 -0.00000
312 -0.00000
313 -0.00000
314 -0.00000
315 0.00000
316 -0.00000
317 -0.00000
318 -0.00000
319 -0.00000
320 -0.00000
321 -0.00000
322 -0.00000
323 -0.00000
324 -0.00000
325 -0.00000
326 -0.00000
327 -0.00000
328 -0.00000
329 -0.00000
330 -0.00000
331 -0.00000
332 0.00000
333 0.00000
334 0.00000
335 -0.00000
336 0.00000
337 0.00000
338 0.00000
339 0.00000
340 0.00000
341 0.00000
342 0.00000
343 0.00000
344 -0.00000
345 -0.00000
346 0.00000
347 0.00000
348 -0.00000
349 0.00000
350 -0.00000
351 -0.00000
352 -0.00000
353 -0.00000
354 -0.00000
355 0.00000
356 0.00000
357 0.00000
358 -0.00000
359 0.00000
360 0.00000
361 -0.00000
362 0.00000
363 0.00000
364 0.00000
365 -0.00000
366 -0.00000
367 -0.00000
368 0.00000
369 0.00000
370 -0.00000
371 -0.00000
372 -0.00000
373 -0.00000
374 0.00000
375 -0.00000
376 -0.00000
377 -0.00000
378 -0.00000
379 0.00000
380 -0.00000
381 -0.00000
382 -0.00000
383 -0.00000
384 -0.00000
385 -0.00000
386 0.00000
387 -0.00000
388 -0.00000
389 0.00000
390 -0.00000
391 -0.00000
392 -0.00000
393 -0.00000
394 -0.00000
395 -0.00000
396 -0.00000
397 -0.00000
398 -0.00000
399 0.00000
400 -0.00000
401 -0.00000
402 0.00000
403 0.00000
404 -0.00000
405 -0.00000
406 -0.00000
407 0.00000
408 -0.00000
409 0.00000
410 0.00000
411 -0.00000
412 0.00000
413 5.48346
414 -0.00000
415 0.89726
416 0.00000
417 -0.00000
418 0.00000
419 1.52810
420 -0.00000
421 0.00000
422 0.00000
423 0.00000
424 0.00000
425 0.00000
426 0.00000
427 0.00000
428 4.16400
429 0.00000
430 0.00000
431 -0.00000
432 0.00000
433 -0.00000
434 -0.00000
435 2.23563
436 0.98577
437 -0.00000
438 -0.00000
439 -2.49095
440 -0.00000
441 0.74128
442 -1.66673
443 0.00000
444 0.00000
445 0.00000
446 0.00000
447 0.00000
448 0.00000
449 0.00000
450 0.00000
451 -0.00000
452 0.00000
453 0.00000
454 0.00000
455 0.00000
456 0.00000
457 -0.00000
458 0.00000
459 0.00000
460 0.00000
461 0.00000
462 -0.00000
463 2.09260
464 3.71567
465 -0.00000
466 -0.00000
467 0.00000
468 0.00000
469 0.00000
470 1.70202
471 0.00000
472 0.00000
473 0.00000
474 -3.31209
475 0.00000
476 -0.00000
477 0.00000
478 -0.00000
479 -0.60050
480 0.00000
481 0.00000
482 -0.96736
483 -0.00000
484 0.00000
485 -0.00000
486 -0.00000
487 -0.00000
488 0.00000
489 1.13992
490 0.00000
491 -0.00000
492 -0.00000
493 -2.30050
494 -0.00000
495 0.00000
496 -0.00000
497 0.00000
498 0.00000
499 -0.00000
500 0.07177
501 -0.00000
502 0.00000
503 0.00000
504 -1.28874
505 1.61975
506 -0.71344
507 0.00000
508 0.00000
509 0.00000
510 0.00000
511 0.00000
512 -0.00000
513 -2.30670
514 -0.00000
515 0.00000
516 0.00000
517 0.00000
518 0.00000
519 0.00000
520 1.61633
521 0.00000
522 1.44424
523 0.00000
524 2.49981
525 -0.00000
526 0.00000
527 0.00000
528 0.00000
529 0.00000
530 -0.00000
531 -0.00000
532 0.00000
533 0.00000
534 0.00000
535 -0.00000
536 -0.00000
537 0.00000
538 0.00000
539 0.00000
540 0.00000
541 -0.00000
542 0.00000
543 -0.66261
544 0.00000
545 0.00000
546 0.00000
547 -0.00000
548 -0.00000
549 -0.00000
550 -2.52272
551 -0.00000
552 0.35379
553 0.00000
554 0.00000
555 0.00000
556 0.00000
557 0.00000
558 -0.54247
559 0.00000
560 0.00000
561 0.00000
562 0.00000
563 0.00000
564 0.17115
565 -0.00000
566 -0.00000
567 0.00000
568 3.33086
569 0.00000
570 -0.00000
571 -0.00000
572 0.00000
573 -0.57404
574 0.00000
575 0.00000
576 0.00000
577 0.00000
578 0.00000
579 0.00000
580 0.00000
581 0.00000
582 0.00000
583 0.00000
584 -0.00000
585 0.00000
586 3.62759
587 -0.00000
588 -0.51449
589 1.06456
590 0.00000
591 -0.00000
592 0.00000
593 -0.00000
594 0.00000
595 0.00000
596 -0.00000
597 -1.34330
598 -0.00000
599 -0.00000
600 -0.00000
601 0.00000
602 -0.00000
603 0.00000
604 0.00000
605 -0.00000
606 3.64951
607 -0.00000
608 -0.00000
609 0.00000
610 0.00000
611 0.00000
612 0.00000
613 0.00000
614 -0.00000
615 0.00000
616 -0.00000
617 -0.00000
618 -0.00000
619 1.35240
620 -0.00000
621 0.00000
622 2.32401
623 0.00000
624 -2.71174
625 0.00000
626 -0.00000
627 0.00000
628 -0.00000
629 -0.00000
630 -1.37981
631 0.00000
632 2.11499
633 0.00000
634 -0.00000
635 -0.00000
636 -0.00000
637 0.22768
638 4.27618
639 0.00000
640 0.00000
641 0.00000
642 0.00000
643 0.00000
644 0.00000
645 -1.81120
646 -0.00000
647 0.99664
648 -1.47027
649 -0.00000
650 -0.00000
651 0.00000
652 -0.00000
653 -0.00000
654 1.88045
655 0.00000
656 0.00000
657 0.00000
658 -0.00000
659 0.00000
660 0.98213
661 -0.00000
662 0.00000
663 -0.00000
664 -0.00000
665 0.00000
666 0.00000
667 1.55644
668 0.00000
669 0.00000
670 -0.00000
671 0.00000
672 -0.00000
673 -0.00000
674 0.00000
675 -0.00000
676 -0.00000
677 0.00000
678 -0.00000
679 0.00000
680 0.99982
681 -0.00000
682 0.00000
683 -0.00000
684 0.00000
685 0.00000
686 -0.00000
687 -0.00000
688 -0.00000
689 -0.00000
690 -0.00000
691 0.00000
692 -0.00000
693 -0.18709
694 2.75441
695 -0.00000
696 0.00000
697 1.63338
698 0.00000
699 0.00000
700 0.00000
701 0.00000
702 -0.00000
703 -0.00000
704 0.00000
705 0.00000
706 0.00000
707 0.00000
708 0.00000
709 -0.00000
710 1.44774
711 -1.76214
712 -0.29871
713 -1.31633
714 -0.00000
715 -0.00000
716 -0.00000
717 0.00000
718 -0.00000
719 0.00000
720 0.27357
721 -2.22600
722 1.22649
723 0.00000
724 0.00000
725 -0.00000
726 -0.78410
727 -2.71773
728 -0.00000
729 1.63110
730 -0.00000
731 0.49038
732 2.56673
733 -0.00000
734 2.73593
735 -0.00000
736 0.00000
737 -0.00000
738 0.33914
739 0.69652
740 -0.00000
741 -0.00000
742 0.00000
743 0.00000
744 0.00000
745 -0.00000
746 -0.00000
747 -1.09825
748 0.00000
749 0.93343
750 -2.19290
751 0.00000
752 0.00000
753 2.87485
754 0.00000
755 0.65290
756 -0.00000
757 4.73569
758 -0.00000
759 -0.00000
760 -0.00000
761 0.00000
762 0.00000
763 0.00000
764 -0.00000
765 -0.00000
766 0.00000
767 -0.00000
768 0.65531
769 0.00000
770 0.00000
771 0.00000
772 -2.20003
773 -0.00000
774 -2.14376
775 0.00000
776 0.00000
777 0.00000
778 -0.00000
779 0.00000
780 0.00000
781 -0.00000
782 0.03566
783 0.00000
784 -0.00000
785 -0.45166
786 0.00000
787 -0.00000
788 0.00000
789 0.00000
790 -0.00000
791 2.53098
792 0.00000
793 2.01802
794 0.00000
795 -0.00000
796 0.00000
797 -0.00000
798 1.63462
799 -0.00000
800 0.00000
801 -0.00000
802 -0.00000
803 -0.00000
804 -0.00000
805 -0.46226
806 0.00000
807 0.00000
808 0.00000
809 0.00000
810 3.44469
811 -1.27226
812 0.00000
813 -0.00000
814 4.65603
815 0.00000
816 -0.00000
817 0.31823
818 -0.00000
819 -0.00000
820 -1.26124
821 -0.00000
822 -0.00000
823 -0.00000
824 -0.00000
825 0.00000
826 -0.00000
827 0.00000
828 -0.00000
829 0.00000
830 -0.00000
831 -0.00000
832 -0.00000
833 -0.00000
834 -0.00000
835 0.00000
836 -0.00000
837 0.00000
838 0.00000
839 2.36645
840 0.00000
841 0.94364
842 0.00000
843 0.00000
844 0.91185
845 -0.00000
846 0.00000
847 0.00000
848 0.00000
849 -0.00000
850 0.09331
851 0.91425
852 0.43467
853 0.00000
854 0.00000
855 -0.00000
856 -1.04741
857 -0.00000
858 -0.00000
859 0.00000
860 -0.00000
861 0.00000
862 0.00000
863 0.00000
864 1.18323
865 0.00000
866 0.00000
867 0.00000
868 -0.00000
869 0.62014
870 0.00000
871 0.00000
872 -0.00000
873 0.00000
874 -0.00000
875 -0.00000
876 -0.00000
877 2.06318
878 0.00000
879 -0.00000
880 0.00000
881 0.00000
882 -0.00000
883 0.00000
884 0.81975
885 0.00000
886 -0.00000
887 0.00000
888 -0.00000
889 0.00000
890 -0.00000
891 -0.00000
892 -0.00000
893 0.00000
894 -2.34977
895 -0.00000
896 -0.00000
897 0.90886
898 0.00000
899 2.91710
900 0.99391
901 0.13793
902 -1.61492
903 -0.00000
904 -0.00000
905 0.00000
906 0.00000
907 0.00000
908 1.25936
909 -0.00000
910 3.91332
911 3.00672
912 0.00000
913 0.00000
914 -0.00000
915 -0.00000
916 0.00000
917 0.00000
918 -0.69301
919 0.00000
920 1.81549
921 -0.07854
922 -0.00000
923 -0.00000
924 0.00000
925 -0.00000
926 -0.00000
927 -0.00000
928 -0.00000
929 -0.00000
930 0.00000
931 -0.00000
932 -0.00000
933 0.00000
934 -0.00000
935 0.00000
936 -0.00000
937 -0.00000
938 0.00000
939 0.00000
940 -0.00000
941 -0.00000
942 -0.00000
943 -0.00000
944 -0.00000
945 -0.00000
946 -0.00000
947 -0.00000
948 0.00000
949 0.00000
950 -0.00000
951 -0.00000
952 -0.00000
953 -0.00000
954 -0.00000
955 -0.00000
956 0.00000
957 -0.00000
958 0.00000
959 -0.00000
960 0.00000
961 -0.00000
962 -0.00000
963 -0.00000
964 0.00000
965 -0.00000
966 -0.00000
967 0.00000
968 -0.00000
969 0.00000
970 -0.00000
971 -0.00000
972 0.77954
973 -0.00000
974 -0.00000
975 -0.00000
976 0.00000
977 -0.00000
978 0.00000
979 0.00000
980 -0.00000
981 -0.00000
982 -0.15410
983 2.70554
984 -2.27437
985 0.00000
986 -0.00000
987 -0.00000
988 0.00000
989 -0.00000
990 -0.00000
991 -0.00000
992 -0.00000
993 -0.00000
994 -0.00000
995 -0.00000
996 -0.00000
997 -0.00000
998 -0.00000
999 0.00000
1000 2.21886


==> VisMapping/org.txt <==
y
-2.67569804191589355469
-3.36061954498291015625
-2.16239476203918457031
-4.20172071456909179688
-4.29994153976440429688
-4.09547805786132812500
-4.40903234481811523438
0.58805304765701293945
-0.33947682380676269531
1.60325074195861816406
-0.37133315205574035645
-0.23656676709651947021
-2.43540263175964355469
-1.16177856922149658203
-1.50318074226379394531
-4.04623556137084960938
-4.07589960098266601562
-0.23896327614784240723
0.69143384695053100586
-0.90892553329467773438
-3.18162941932678222656
-2.31833863258361816406
0.18044802546501159668
1.65786635875701904297
-2.79781460762023925781
-3.45508003234863281250
-5.58456897735595703125
-4.35789489746093750000
-4.05840539932250976562
-4.44584989547729492188
-3.76564621925354003906
-1.98417055606842041016
-4.06990861892700195312
-1.33017337322235107422
-2.93624377250671386719
-3.44204235076904296875
-1.95349705219268798828
-2.24744892120361328125
-3.90243530273437500000
-1.01645028591156005859
-1.15752732753753662109
-3.86706638336181640625
0.20493106544017791748
-2.28125715255737304688
-1.57794618606567382812
-2.85417056083679199219
-1.28995835781097412109
-3.29623365402221679688
-2.99818515777587890625
-2.60850906372070312500
-0.09519877284765243530
-1.62449359893798828125
-1.90316081047058105469
-2.02886962890625000000
-1.69634544849395751953
-1.95004069805145263672
-0.98236387968063354492
-1.28296828269958496094
-1.28088188171386718750
-3.07217383384704589844
1.53384208679199218750
1.80893123149871826172
-0.43092602491378784180
-0.43169626593589782715
-2.64266705513000488281
-1.10605490207672119141
-3.67302346229553222656
-1.62163710594177246094
-3.73405647277832031250
-4.13708448410034179688
-2.12416839599609375000
-1.15177142620086669922
-2.29102444648742675781
-3.58099722862243652344
-2.40602636337280273438
-5.41102361679077148438
-0.03551081568002700806
-1.08704459667205810547
-1.29582965373992919922
-0.68458890914916992188
-3.33727216720581054688
-4.94315338134765625000
-2.28826546669006347656
-2.66191220283508300781
1.67526257038116455078
-1.40421974658966064453
-1.32389676570892333984
-0.56545990705490112305
-1.90041434764862060547
-3.34903073310852050781
-2.68722891807556152344
-2.28976297378540039062
-3.77017760276794433594
0.64472562074661254883
-0.37339332699775695801
-2.79129171371459960938
-0.99329084157943725586
-0.28345835208892822266
-1.69134366512298583984
0.31240460276603698730
-1.31698846817016601562
-0.65369760990142822266
-2.81195402145385742188
-4.74545288085937500000
2.05137705802917480469
0.98600476980209350586
-1.85831928253173828125
-3.95597982406616210938
-2.82765722274780273438
-3.08086013793945312500
-5.07768678665161132812
-4.52352857589721679688
1.12744069099426269531
-2.51987910270690917969
-1.24952769279479980469
-5.18055725097656250000
-2.57706332206726074219
-3.33126235008239746094
1.36972737312316894531
-1.30539786815643310547
-2.31765627861022949219
-0.03402542322874069214
0.37581735849380493164
-1.63944172859191894531
0.94861638545989990234
-1.07910740375518798828
-1.75143086910247802734
-2.60630488395690917969
-2.11883878707885742188
-3.28764605522155761719
-5.27359342575073242188
-2.60154700279235839844
-3.00468325614929199219
-0.53334212303161621094
-1.21178567409515380859
-2.11990809440612792969
-0.35559338331222534180
-2.31983160972595214844
-2.72882580757141113281
-1.16479504108428955078
-1.58856868743896484375
-5.11649131774902343750
-2.35253858566284179688
-2.64847826957702636719
-0.89325308799743652344
-2.66870427131652832031
-1.39055752754211425781
-3.01039385795593261719
-1.41771554946899414062
-5.79650688171386718750
-0.94441765546798706055
1.39335155487060546875
0.01524910889565944672
-1.18769228458404541016
1.79466617107391357422
1.93301570415496826172
1.74394655227661132812
5.12615966796875000000
2.45876073837280273438
1.38298451900482177734
3.65309500694274902344
3.13606119155883789062
4.90518760681152343750
2.04432678222656250000
2.97369742393493652344
1.80409562587738037109
3.72481775283813476562
2.60888910293579101562
0.35830509662628173828
7.79018735885620117188
3.82853150367736816406
1.24024760723114013672
1.24327301979064941406
0.55763775110244750977
2.75774550437927246094
5.87612962722778320312
2.80118203163146972656
1.67613947391510009766
-1.95047807693481445312
-0.48159560561180114746
1.12264287471771240234
0.51152211427688598633
2.46254062652587890625
-0.28409570455551147461
3.31624007225036621094
4.39563465118408203125
5.12485647201538085938
2.99363946914672851562
6.56171035766601562500
6.15519952774047851562
0.68935734033584594727
7.59182262420654296875
1.40579271316528320312
7.94148254394531250000
-1.11812758445739746094
0.29384267330169677734
2.29171133041381835938
0.68965566158294677734
0.46453452110290527344
1.08585619926452636719
4.42022943496704101562
4.23020410537719726562
1.61990046501159667969
1.37385869026184082031
2.45322608947753906250
0.54466170072555541992
-0.83874422311782836914
3.06706929206848144531
-0.42892602086067199707
0.38369920849800109863
-3.76238656044006347656
-0.04145958647131919861
1.35377228260040283203
1.53873515129089355469
1.88650560379028320312
2.76505351066589355469
1.65554022789001464844
2.06539630889892578125
4.48775053024291992188
1.23737585544586181641
1.05236017704010009766
-0.73098468780517578125
2.46395277976989746094
0.42955711483955383301
3.96507000923156738281
0.22459852695465087891
5.31800460815429687500
3.69828224182128906250
0.18162633478641510010
6.35640811920166015625
14.38982391357421875000
14.11537265777587890625
7.80048561096191406250
-0.92734867334365844727
3.22884988784790039062
8.28167152404785156250
2.82354927062988281250
-1.37687849998474121094
2.18268966674804687500
5.91762828826904296875
4.88943433761596679688
2.50850963592529296875
-1.05973362922668457031
-1.07022643089294433594
4.84232997894287109375
-1.83639895915985107422
-2.06155109405517578125
3.68993139266967773438
6.38040542602539062500
6.96347665786743164062
4.75771951675415039062
0.08988167345523834229
-2.33506441116333007812
3.67088103294372558594
-1.31815302371978759766
1.59530448913574218750
3.19454121589660644531
5.40213441848754882812
4.05360698699951171875
4.42631244659423828125
4.14542388916015625000
4.77714967727661132812
-1.44942307472229003906
8.04375076293945312500
7.71483755111694335938
0.54957067966461181641
0.28424724936485290527
2.48396658897399902344
-1.91953837871551513672
2.80100536346435546875
0.09969213604927062988
1.54738390445709228516
0.75268203020095825195
0.96199953556060791016
-0.18252952396869659424
-0.72551620006561279297
-2.19158959388732910156
0.35591900348663330078
-0.53397548198699951172
0.70809864997863769531
0.12864503264427185059
3.84352993965148925781
3.55467796325683593750
2.10465860366821289062
-0.11546780169010162354
-0.53378731012344360352
-3.81143903732299804688
-2.48913049697875976562
-2.11251616477966308594
-2.54462647438049316406
-3.39290571212768554688
2.15940642356872558594
0.23645032942295074463
0.63459545373916625977
0.67084431648254394531
-0.22443364560604095459
-3.26906418800354003906
1.15460205078125000000
-4.06111955642700195312
-2.69991397857666015625
-3.25661516189575195312
-0.99494141340255737305
-3.38167953491210937500
-1.91872751712799072266
-2.41256713867187500000
-1.77921700477600097656
-2.38292288780212402344
-2.90971398353576660156
-3.10081696510314941406
1.93481183052062988281
-2.23642969131469726562
-1.15035462379455566406
-1.09772145748138427734
-1.92539548873901367188
1.15198075771331787109
-2.11403751373291015625
-0.93943876028060913086
-0.24478821456432342529
-2.43575811386108398438
-2.40425133705139160156
-2.50979185104370117188
-0.57299298048019409180
-3.33141708374023437500
-1.16843593120574951172
-3.03872537612915039062
-2.27728366851806640625
-4.16094970703125000000
-0.37762448191642761230
-2.08103656768798828125
-3.76608514785766601562
-1.87517285346984863281
1.15273749828338623047
1.38848078250885009766
0.57029747962951660156
-1.58019864559173583984
0.01870924234390258789
0.73178505897521972656
0.00243728235363960266
1.98470151424407958984
0.82945239543914794922
0.56723129749298095703
1.47484767436981201172
1.72980904579162597656
-3.26288557052612304688
-1.63689982891082763672
0.80429047346115112305
1.38232755661010742188
-1.64254820346832275391
1.57267343997955322266
-2.02637648582458496094
-2.56017589569091796875
-4.45023536682128906250
-4.08782052993774414062
-2.62212467193603515625
1.60687339305877685547
2.20479559898376464844
0.20127348601818084717
-1.66947460174560546875
0.24946770071983337402
0.50109273195266723633
-3.21834373474121093750
1.07110118865966796875
1.00913858413696289062
1.28766667842864990234
-0.98055648803710937500
-0.22436712682247161865
-3.73940587043762207031
1.17646026611328125000
0.30038753151893615723
-3.02200412750244140625
-0.65729284286499023438
-1.62793350219726562500
-1.63289737701416015625
0.05235531181097030640
-1.78019082546234130859
-0.47046786546707153320
-1.32509851455688476562
-2.24439764022827148438
1.63245761394500732422
-2.05557608604431152344
-0.96048974990844726562
-2.10971403121948242188
-0.68015098571777343750
-1.27773416042327880859
-1.71527910232543945312
1.00233507156372070312
-1.03053355216979980469
-1.15029418468475341797
1.22383201122283935547
-3.03264927864074707031
-2.80952334403991699219
-1.48724091053009033203
-3.38457465171813964844
-4.16760778427124023438
-3.42172718048095703125
-3.49790406227111816406
-4.38413095474243164062
-2.30854463577270507812
0.62208890914916992188
-0.97663402557373046875
-0.30213123559951782227
1.79709756374359130859
1.00569331645965576172
-4.21333026885986328125
-3.16188001632690429688
-1.08682537078857421875
0.82881510257720947266
-2.17785024642944335938
2.78445410728454589844
0.78533953428268432617
-1.30481708049774169922
0.48067152500152587891
5.48346185684204101562
-0.95949357748031616211
0.89725852012634277344
0.03055660054087638855
-1.01996243000030517578
2.31646275520324707031
1.52809512615203857422
-0.16653378307819366455
1.04796028137207031250
1.51497113704681396484
0.01567460782825946808
1.13734829425811767578
0.07395940274000167847
0.10695005953311920166
0.95878851413726806641
4.16400384902954101562
4.73327684402465820312
1.04606139659881591797
-1.25095963478088378906
1.35629689693450927734
-1.23757958412170410156
-0.78507125377655029297
2.23563265800476074219
0.98576778173446655273
-1.27527785301208496094
-0.36180540919303894043
-2.49095344543457031250
-0.29991078376770019531
0.74128025770187377930
-1.66672587394714355469
0.79327684640884399414
0.49748101830482482910
0.39426854252815246582
0.88861072063446044922
0.16388030350208282471
1.19928038120269775391
2.51968741416931152344
0.96913021802902221680
-0.08037116378545761108
0.44625920057296752930
0.99526208639144897461
0.49179300665855407715
3.69461655616760253906
0.50006538629531860352
-1.22900629043579101562
0.12812569737434387207
1.18821859359741210938
0.19810883700847625732
1.99651217460632324219
-2.05625295639038085938
2.09259915351867675781
3.71566796302795410156
-1.87446486949920654297
-1.07470893859863281250
0.96075797080993652344
0.23945924639701843262
1.18165624141693115234
1.70201563835144042969
0.22822670638561248779
0.61214935779571533203
0.99861586093902587891
-3.31208729743957519531
0.18406856060028076172
-0.95257216691970825195
0.58120632171630859375
-2.87642931938171386719
-0.60049545764923095703
1.53419530391693115234
1.21732687950134277344
-0.96735614538192749023
-0.17928437888622283936
0.12682366371154785156
-3.59808349609375000000
-0.31589886546134948730
-0.84565448760986328125
5.15436601638793945312
1.13992261886596679688
4.29306125640869140625
-0.38755843043327331543
-0.19276292622089385986
-2.30049610137939453125
-2.67165350914001464844
1.54405057430267333984
-1.84819984436035156250
0.97868680953979492188
1.11029183864593505859
-0.68378674983978271484
0.07177069783210754395
-3.14230298995971679688
0.48537692427635192871
4.19550895690917968750
-1.28873693943023681641
1.61975347995758056641
-0.71344292163848876953
0.46074739098548889160
0.76597553491592407227
2.41459751129150390625
0.99430334568023681641
3.37294697761535644531
-0.97857773303985595703
-2.30670166015625000000
-0.77134126424789428711
2.28328037261962890625
4.20762252807617187500
0.72789758443832397461
0.77764517068862915039
1.54355454444885253906
1.61632895469665527344
1.07400548458099365234
1.44423806667327880859
0.56865662336349487305
2.49981093406677246094
-3.19778728485107421875
0.35194513201713562012
0.16209395229816436768
0.58690249919891357422
1.41856253147125244141
-0.02693672105669975281
-1.09191203117370605469
0.87544095516204833984
0.40813404321670532227
0.18462386727333068848
-0.58239060640335083008
-0.12574237585067749023
1.77432584762573242188
3.28849029541015625000
0.40421193838119506836
4.18080806732177734375
-1.44970059394836425781
0.67307561635971069336
-0.66260635852813720703
0.14829161763191223145
1.90962445735931396484
1.03866899013519287109
-0.85268986225128173828
-1.83058154582977294922
-1.32043707370758056641
-2.52271533012390136719
-3.53184628486633300781
0.35378795862197875977
2.19358134269714355469
0.66597932577133178711
0.16767683625221252441
0.46178582310676574707
0.38230860233306884766
-0.54246902465820312500
2.16240715980529785156
3.65861153602600097656
0.27533689141273498535
1.01844358444213867188
2.36386919021606445312
0.17114803194999694824
-3.77636075019836425781
-0.85882526636123657227
0.50247871875762939453
3.33086013793945312500
1.38137018680572509766
-0.50826901197433471680
-1.65825021266937255859
2.32278990745544433594
-0.57404273748397827148
1.58935546875000000000
0.18696425855159759521
0.79165220260620117188
1.51105093955993652344
0.68779098987579345703
1.08828830718994140625
2.26928663253784179688
1.89255344867706298828
0.51656138896942138672
0.38673034310340881348
-0.61690384149551391602
0.15400163829326629639
3.62759232521057128906
-1.63347935676574707031
-0.51448965072631835938
1.06456136703491210938
0.47237637639045715332
-0.60065823793411254883
0.07983116060495376587
-1.74080204963684082031
2.08288574218750000000
0.67005062103271484375
-0.28174245357513427734
-1.34330129623413085938
-1.16534566879272460938
-1.03131723403930664062
-0.28101959824562072754
1.38929557800292968750
-1.02288353443145751953
0.71904343366622924805
1.65035426616668701172
-0.66227275133132934570
3.64951276779174804688
-0.37860086560249328613
-1.49217343330383300781
2.16551136970520019531
0.14717251062393188477
0.70508104562759399414
1.35189616680145263672
0.70204484462738037109
-2.25539469718933105469
1.63876342773437500000
-1.21314477920532226562
-1.22572028636932373047
-0.47309085726737976074
1.35240149497985839844
-0.17515403032302856445
2.07773590087890625000
2.32401394844055175781
1.59279608726501464844
-2.71174073219299316406
2.52030205726623535156
-0.24346776306629180908
0.52816635370254516602
-0.14319530129432678223
-2.33592391014099121094
-1.37981224060058593750
0.94207680225372314453
2.11498808860778808594
1.40490579605102539062
-1.38934385776519775391
-1.62224853038787841797
-2.33885812759399414062
0.22767867147922515869
4.27618026733398437500
1.17677795886993408203
0.48346477746963500977
1.98733925819396972656
1.48817682266235351562
0.52240246534347534180
1.05314123630523681641
-1.81120073795318603516
-1.71296060085296630859
0.99663752317428588867
-1.47027194499969482422
-2.43045449256896972656
-2.03983092308044433594
0.49893990159034729004
-0.77031213045120239258
-0.93751013278961181641
1.88044726848602294922
0.88289135694503784180
1.97203934192657470703
0.86176294088363647461
-0.57050842046737670898
1.59207785129547119141
0.98212987184524536133
-0.34588775038719177246
1.56859517097473144531
-0.67078185081481933594
-1.98037064075469970703
0.72973614931106567383
2.58380961418151855469
1.55643546581268310547
2.36390495300292968750
0.04415026679635047913
-1.90615820884704589844
2.53002643585205078125
-1.54962515830993652344
-2.67868447303771972656
1.96612036228179931641
-1.62212407588958740234
-1.89313149452209472656
3.97413849830627441406
-0.96191239356994628906
1.65640640258789062500
0.99981516599655151367
-1.24465250968933105469
1.86640357971191406250
-1.72526264190673828125
0.14535802602767944336
1.07046175003051757812
-2.10488581657409667969
-2.33289217948913574219
-0.47165116667747497559
-2.15778613090515136719
-0.66941076517105102539
0.93096888065338134766
-0.70705938339233398438
-0.18709082901477813721
2.75441336631774902344
-1.68764364719390869141
3.24597477912902832031
1.63338351249694824219
0.23801203072071075439
0.55343616008758544922
1.14021575450897216797
1.62004649639129638672
-1.41145014762878417969
-0.31333982944488525391
2.32190012931823730469
1.94821667671203613281
0.43514454364776611328
1.77059960365295410156
2.79899978637695312500
-0.57464081048965454102
1.44773936271667480469
-1.76213645935058593750
-0.29870504140853881836
-1.31633400917053222656
-1.22010958194732666016
-0.94675594568252563477
-3.97605776786804199219
3.88443732261657714844
-1.36366689205169677734
1.21699166297912597656
0.27356699109077453613
-2.22599554061889648438
1.22648882865905761719
1.84955239295959472656
0.05998633429408073425
-1.87388050556182861328
-0.78409671783447265625
-2.71772837638854980469
-0.41399922966957092285
1.63109946250915527344
-2.49378585815429687500
0.49037531018257141113
2.56673026084899902344
-1.72023260593414306641
2.73593187332153320312
-0.21524952352046966553
3.31702709197998046875
-2.04786968231201171875
0.33914199471473693848
0.69651865959167480469
-0.88393664360046386719
-1.79294908046722412109
1.48723566532135009766
1.59931123256683349609
0.27953335642814636230
-1.04415488243103027344
-2.74514555931091308594
-1.09824728965759277344
2.32757115364074707031
0.93343222141265869141
-2.19290375709533691406
2.44726753234863281250
0.62889331579208374023
2.87484884262084960938
1.71045947074890136719
0.65289729833602905273
-0.56864488124847412109
4.73568964004516601562
-2.04690766334533691406
-0.68253242969512939453
-1.02905058860778808594
0.03453705087304115295
2.80319261550903320312
0.98406201601028442383
-2.16052341461181640625
-0.95572030544281005859
3.24232578277587890625
-0.64455741643905639648
0.65531241893768310547
1.17611300945281982422
1.45803940296173095703
1.82993054389953613281
-2.20002722740173339844
-0.13032363355159759521
-2.14375805854797363281
1.23543453216552734375
1.35079264640808105469
0.72439026832580566406
-2.62196564674377441406
2.16302442550659179688
1.65685892105102539062
-3.26204466819763183594
0.03565935045480728149
1.43519890308380126953
-1.76578199863433837891
-0.45166400074958801270
0.02277321182191371918
-0.51423573493957519531
1.61702907085418701172
3.94348645210266113281
-0.27523851394653320312
2.53098177909851074219
1.46957957744598388672
2.01801776885986328125
0.73083823919296264648
-0.05208671838045120239
0.58290022611618041992
-1.59456610679626464844
1.63461875915527343750
-2.24591994285583496094
3.42344903945922851562
-0.94048678874969482422
-1.86707639694213867188
-0.53583729267120361328
-3.23947358131408691406
-0.46226373314857482910
5.60813665390014648438
0.57923614978790283203
0.77655488252639770508
1.62939965724945068359
3.44468784332275390625
-1.27225744724273681641
1.48615002632141113281
-0.89529889822006225586
4.65603303909301757812
2.45263075828552246094
-1.31638395786285400391
0.31823211908340454102
-0.00672962609678506851
-1.56954932212829589844
-1.26123607158660888672
-2.28976440429687500000
-0.69912689924240112305
-0.59363853931427001953
-0.11194834113121032715
4.25949001312255859375
-0.67889881134033203125
0.72617024183273315430
-1.00381529331207275391
0.46014064550399780273
-0.28038874268531799316
-1.47264170646667480469
-0.18418703973293304443
-2.36031651496887207031
-0.92139273881912231445
1.10490000247955322266
-1.16630637645721435547
1.67466771602630615234
3.27665543556213378906
2.36645054817199707031
0.28104120492935180664
0.94364339113235473633
2.22948360443115234375
0.24736790359020233154
0.91184949874877929688
-0.80480974912643432617
0.03385218977928161621
0.53403240442276000977
0.15478497743606567383
-0.92964291572570800781
0.09331432729959487915
0.91424626111984252930
0.43467277288436889648
3.55763912200927734375
0.77833908796310424805
-0.53163599967956542969
-1.04740607738494873047
-1.10248923301696777344
-0.21970398724079132080
0.48151919245719909668
-2.02881479263305664062
1.19857561588287353516
4.52843618392944335938
1.36824727058410644531
1.18322944641113281250
1.19856619834899902344
2.57457423210144042969
1.42643773555755615234
-0.33510822057723999023
0.62013775110244750977
1.02381110191345214844
1.39398908615112304688
-1.03251218795776367188
0.48911368846893310547
-1.26297342777252197266
-1.62910056114196777344
-0.63010931015014648438
2.06318140029907226562
3.15348696708679199219
-0.27098196744918823242
3.73637461662292480469
0.85897737741470336914
-0.01172971352934837341
4.46687602996826171875
0.81975197792053222656
0.53039950132369995117
-0.39212781190872192383
2.55841565132141113281
-0.01499827206134796143
0.17299304902553558350
-0.72483688592910766602
-0.39471015334129333496
-1.58336389064788818359
2.79602193832397460938
-2.34977483749389648438
-1.13960039615631103516
-3.26361393928527832031
0.90886288881301879883
1.24447393417358398438
2.91709899902343750000
0.99391472339630126953
0.13793410360813140869
-1.61491572856903076172
-1.04272329807281494141
-1.36345839500427246094
2.13604331016540527344
0.13698618113994598389
0.07798165827989578247
1.25936067104339599609
-1.06502008438110351562
3.91332316398620605469
3.00672316551208496094
0.03119367361068725586
3.64570403099060058594
-0.26010262966156005859
-4.49855422973632812500
0.33264887332916259766
0.17623983323574066162
-0.69300788640975952148
2.55335450172424316406
1.81549215316772460938
-0.07854195684194564819
-1.10583174228668212891
-0.58734047412872314453
0.74993646144866943359
-0.38721138238906860352
-0.21336229145526885986
-0.77856898307800292969
-1.63846790790557861328
-1.09779751300811767578
4.25651168823242187500
-1.25384473800659179688
-0.04075490683317184448
0.95254939794540405273
-3.33132982254028320312
0.46105748414993286133
-0.70939290523529052734
-0.75764024257659912109
2.34514975547790527344
0.57240355014801025391
-0.31052672863006591797
-2.34136533737182617188
-2.14970588684082031250
-2.22519540786743164062
-1.19434511661529541016
-0.47327372431755065918
-0.40900626778602600098
-0.70910018682479858398
0.09395345300436019897
0.73696762323379516602
-0.54331320524215698242
-1.79689288139343261719
-2.03381276130676269531
-1.21032345294952392578
-0.18358978629112243652
-1.14986693859100341797
1.02989602088928222656
-1.21128356456756591797
0.04698351770639419556
-0.29573297500610351562
1.41742968559265136719
-2.16582298278808593750
-1.48040044307708740234
-1.65051555633544921875
1.06043791770935058594
-1.90028369426727294922
-1.58712279796600341797
0.25335693359375000000
-1.37311851978302001953
1.04522848129272460938
-1.71471130847930908203
-2.28957796096801757812
0.77953886985778808594
-2.08119130134582519531
-3.44582796096801757812
-2.69898653030395507812
1.51385772228240966797
-0.57404190301895141602
2.43692159652709960938
1.01194775104522705078
-2.09755182266235351562
-1.66397535800933837891
-0.15409700572490692139
2.70553827285766601562
-2.27436614036560058594
0.16847784817218780518
-0.89539891481399536133
-3.96897268295288085938
4.55006265640258789062
-0.98840498924255371094
-2.40059947967529296875
-3.00993990898132324219
-4.19521999359130859375
-0.88404691219329833984
-3.61061263084411621094
-2.89494204521179199219
-1.65333640575408935547
-1.57804691791534423828
-3.16115880012512207031
3.04139924049377441406
2.21885704994201660156


==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> tikz/ImageNet/FilterHF/Gamma.txt <==
S      R50   R50S     R18     R18S    AN     ANS
0.1	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
0.5	0.9993	0.9993	0.9997	0.9997	1.0000	1.0000
1.0	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
2.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> tikz/ImageNet/FilterHF/GammaFilter.txt <==
S      R50   R50S     R18     R18S    AN     ANS
0.1	0.8017	0.5600	0.8777	0.6450	0.9507	0.7603
0.5	0.1667	0.0730	0.2140	0.0917	0.3753	0.1900
1.0	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5	0.0867	0.0377	0.1143	0.0487	0.2210	0.1033
2.0	0.1433	0.0607	0.1767	0.0787	0.3473	0.1617
5.0	0.3867	0.1843	0.4460	0.2203	0.7527	0.4530
10.0	0.6300	0.3700	0.6927	0.4107	0.9403	0.7223



==> tikz/ImageNet/FilterHF/Linear_Detail.txt <==
S      R50   R50S     R18     R18S    AN     ANS
0.5 1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
1.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
1.5	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
2.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> tikz/ImageNet/FilterHF/Linear_DetailFilter.txt <==
S      R50   R50S     R18     R18S    AN     ANS
0.5	0.1260	0.0497	0.1410	0.0613	0.2337	0.1150
1.0	0.1920	0.0857	0.2357	0.1047	0.3707	0.1833
1.5	0.2473	0.1140	0.3000	0.1420	0.4603	0.2317
2.0	0.3000	0.1390	0.3597	0.1707	0.5223	0.2757
5.0	0.5180	0.2930	0.5860	0.3273	0.7357	0.4610
10.0	0.7090	0.4597	0.7470	0.4980	0.8583	0.6203


==> tikz/ImageNet/FilterHF/Log.txt <==
S      R50   R50S     R18     R18S    AN     ANS
1.0	1.0000	1.0000	1.0000	1.0000	0.9996	0.9996


==> tikz/ImageNet/FilterHF/LogFilter.txt <==
S      R50   R50S     R18     R18S    AN     ANS
1.0	0.0620	0.0250	0.0763	0.0340	0.1357	0.0643


==> tikz/ImageNet/FilterHF/Nonlinear_Detail.txt <==
S      R50   R50S     R18     R18S    AN     ANS
1.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> tikz/ImageNet/FilterHF/Nonlinear_DetailFilter.txt <==
S      R50   R50S     R18     R18S    AN     ANS
1.0	0.2963	0.1343	0.3397	0.1603	0.5120	0.2683


==> tikz/ImageNet/GammaCorrection_Misleading_FCNN.txt <==
G       R50     R18     A
0.1	1.0000	1.0000	1.0000
0.5	0.9970	1.0000	1.0000
1.5	0.9980	0.9980	1.0000
2.0	0.9993	1.0000	1.0000
5.0	1.0000	1.0000	1.0000
10.0 1.0000	1.0000  1.0000


==> tikz/ImageNet/GammaCorrection_Misleading_Filter.txt <==
G          R50            R18          A
0.1        0.802          0.878         0.951
0.5        0.166		  0.214			0.375
1.0		   0.0            0.0			0.0  
1.5        0.086          0.114			0.221  
2.0		   0.143		  0.176			0.347
2.5        0.187		  0.232			0.44    
3.0        0.227		  0.286			0.52
5.0		   0.386		  0.446			0.752
10.0	   0.63			  0.692			0.940  

==> tikz/ImageNet/Least-Likely/Gamma_05.txt <==
1   0.0007	0.0003  0.0000
5   0.0297	0.0175  0.0036
10  0.0573	0.0359  0.0071
20  0.0937	0.0626  0.0153
40  0.1683	0.1184  0.0296
60  0.2360	0.1715  0.0456
80  0.2930	0.2255  0.0627
100 0.3463	0.2710  0.0856


	

	
	
	
	
	
	
	




==> tikz/ImageNet/Least-Likely/Gamma_15.txt <==
1   0.0000	0.0000  0.0000
5   0.0260	0.0191  0.0052
10  0.0543	0.0330  0.0100
20  0.0940	0.0629  0.0174
40  0.1673	0.1161  0.0322
60  0.2283	0.1655  0.0496
80  0.2767	0.2037  0.0674
100 0.3300	0.2468  0.0874

	

	
	
	
	
	
	
	




==> tikz/ImageNet/Least-Likely/Gamma_2.txt <==
1   0.0000	0.0000  0.0000
5   0.0243	0.0181  0.0036
10  0.0479	0.0333  0.0089
20  0.0853	0.0588  0.0160
40  0.1561	0.1072  0.0262
60  0.2118	0.1524  0.0413
80  0.2625	0.1915  0.0556
100 0.3157	0.2354  0.0751


	

	
	
	
	
	
	
	




==> tikz/ImageNet/Least-Likely/Gamma_5.txt <==
1   0.0000	0.0000 0.0000
5   0.0097	0.0048 0.0014
10  0.0197	0.0097 0.0035
20  0.0360	0.0242 0.0049
40  0.0744	0.0496 0.0106
60  0.1087	0.0707 0.0155
80  0.1410	0.0973 0.0246
100 0.1717	0.1191 0.0366

	

	
	
	
	
	
	
	




==> tikz/ImageNet/Least-Likely/Linear_Detail_1.txt <==
1   0.0000	0.0000  0.0000
5   0.0243	0.0170  0.0047
10  0.0463	0.0343  0.0077
20  0.0893	0.0583  0.0153
40  0.1473	0.1080  0.0317
60  0.2120	0.1590  0.0430
80  0.2640	0.2077  0.0604
100 0.3133	0.2493  0.0814
	


	
	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/Least-Likely/Linear_Detail_10.txt <==
1   0.0000	0.0000  0.0000
5   0.0040	0.0037  0.0000
10  0.0083	0.0054  0.0022
20  0.0187	0.0119  0.0044
40  0.0327	0.0227  0.0075
60  0.0447	0.0350  0.0101
80  0.0627	0.0509  0.0163
100 0.0813	0.0668  0.0233

	
	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/Least-Likely/Linear_Detail_2.txt <==
1   0.0000	0.0000  0.0000
5   0.0177	0.0123  0.0047
10  0.0340	0.0237  0.0073
20  0.0613	0.0440  0.0107
40  0.1127	0.0803  0.0217
60  0.1560	0.1183  0.0337
80  0.1957	0.1573  0.0477
100 0.2323	0.1973  0.0640

	


	
	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/Least-Likely/Linear_Detail_5.txt <==
1   0.0000	0.0000  0.0000
5   0.0090	0.0070  0.0013
10  0.0170	0.0123  0.0037
20  0.0307	0.0220  0.0057
40  0.0550	0.0410  0.0104
60  0.0790	0.0650  0.0185
80  0.1060	0.0900  0.0266
100 0.1300	0.1153  0.0377


	
	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/Least-Likely/Log.txt <==
1   0.0000	0.0000  0.0004
5   0.0347	0.0253  0.0047
10  0.0673	0.0420  0.0108
20  0.1146	0.0723  0.0180
40  0.1925	0.1317  0.0367
60  0.2557	0.1883  0.0598
80  0.3141	0.2407  0.0800
100 0.3622	0.2917  0.1030


	
	
	
	
	
	
	
	



	
	
	
	
	
	
	



==> tikz/ImageNet/Least-Likely/Nonlinear_Detail.txt <==
1   0.0000  0.0000  0.0000	
5   0.0181  0.0138  0.0043	
10  0.0361  0.0250  0.0071	
20  0.0635  0.0455  0.0134	
40  0.1187  0.0948  0.0229	
60  0.1688  0.1228  0.0415	
80  0.2166  0.1672  0.0558	
100 0.2678  0.2041  0.0720	



	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/Robust/DetailDNN_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100     
1.0	0.9217	0.8050	0.7697	0.8653	0.9390	0.9707	0.9820	0.5517	0.5853	0.6437	0.6250	0.6657	0.7077	0.8623


==> tikz/ImageNet/Robust/DetailDNN_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9620	0.6443	0.5783	0.7007	0.8633	0.9413	0.9700	0.4203	0.4570	0.5233	0.5230	0.5077	0.5383	0.7840


==> tikz/ImageNet/Robust/DetailDNN_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9507	0.5753	0.5143	0.6243	0.7927	0.9213	0.9643	0.3647	0.4017	0.4643	0.4643	0.4473	0.4667	0.6863


==> tikz/ImageNet/Robust/GammaDNN_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.1	0.9907	0.9793	0.9740	0.9807	0.9860	0.9947	0.9953	0.9727	0.9747	0.9753	0.9747	0.9713	0.9733	0.9767
0.5	0.9647	0.7800	0.5903	0.5863	0.6997	0.8207	0.9080	0.5743	0.6287	0.7357	0.5957	0.5410	0.5250	0.5937
1.5	0.9180	0.7867	0.5290	0.4833	0.5477	0.6913	0.8480	0.4430	0.5560	0.6873	0.5147	0.4320	0.4210	0.4907
2.0	0.9300	0.8210	0.6113	0.5773	0.6703	0.8023	0.9093	0.5053	0.6083	0.7297	0.5870	0.5303	0.5120	0.5910
5.0	0.9957	0.9153	0.8747	0.8710	0.9007	0.9607	0.9837	0.8217	0.8580	0.9047	0.8903	0.8610	0.8540	0.8950
10.0	0.9983	0.9767	0.9587	0.9727	0.9777	0.9900	0.9963	0.9623	0.9667	0.9747	0.9767	0.9733	0.9733	0.9803


==> tikz/ImageNet/Robust/GammaDNN_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.1	0.9883	0.9632	0.9352	0.9247	0.9364	0.9615	0.9772	0.9090	0.9067	0.9312	0.9405	0.9271	0.9166	0.9271
0.5	0.9655	0.6938	0.4535	0.3605	0.4030	0.5601	0.7423	0.3595	0.4277	0.5514	0.4974	0.4333	0.3985	0.4267
1.5	0.9523	0.7147	0.3937	0.2880	0.3057	0.4340	0.6667	0.3127	0.4007	0.5297	0.4220	0.3707	0.3467	0.3527
2.0	0.9593	0.7653	0.4553	0.3713	0.3930	0.5580	0.7683	0.3527	0.4273	0.5567	0.4737	0.4130	0.3823	0.4233
5.0	0.9930	0.8970	0.7357	0.6443	0.6830	0.8030	0.9183	0.5807	0.6270	0.7297	0.7320	0.6653	0.6407	0.7077
10.0	0.9977	0.9597	0.8687	0.8277	0.8417	0.9107	0.9637	0.7947	0.8123	0.8580	0.9153	0.8683	0.8450	0.8773


==> tikz/ImageNet/Robust/GammaDNN_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.1	0.9714	0.9302	0.8801	0.8694	0.9034	0.9606	0.9750	0.8569	0.8569	0.9159	0.9088	0.8980	0.8784	0.8998
0.5	0.9537	0.6393	0.3797	0.2927	0.3303	0.4437	0.6493	0.3057	0.3520	0.4930	0.4423	0.3840	0.3413	0.3510
1.5	0.9207	0.6427	0.3177	0.2360	0.2440	0.3523	0.5720	0.2500	0.3217	0.4650	0.3673	0.3143	0.2813	0.2890
2.0	0.9387	0.6927	0.3800	0.2870	0.3010	0.4373	0.6713	0.2757	0.3553	0.4970	0.3927	0.3460	0.3177	0.3423
5.0	0.9927	0.8603	0.6623	0.5583	0.5903	0.7180	0.8817	0.4843	0.5430	0.6773	0.6567	0.5873	0.5560	0.6350
10.0	0.9980	0.9453	0.8257	0.7740	0.7860	0.8633	0.9463	0.7170	0.7473	0.8230	0.8880	0.8267	0.7917	0.8453


==> tikz/ImageNet/Robust/LogDNN_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9087	0.7130	0.4733	0.4350	0.5490	0.6997	0.8423	0.4287	0.5343	0.6633	0.4317	0.3657	0.3463	0.4217


==> tikz/ImageNet/Robust/LogDNN_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9470	0.6423	0.3580	0.3143	0.3710	0.5223	0.7273	0.3353	0.3963	0.5287	0.4040	0.3507	0.3157	0.3787


==> tikz/ImageNet/Robust/LogDNN_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9210	0.5603	0.2990	0.2517	0.2877	0.4233	0.6417	0.2703	0.3357	0.4497	0.3393	0.3063	0.2697	0.3127


==> tikz/ImageNet/Robust/SemHF/Gamma_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.1	0.9907	0.9793	0.9740	0.9807	0.9860	0.9947	0.9953	0.9727	0.9747	0.9753	0.9747	0.9713	0.9733	0.9767
0.5	0.9693	0.8866	0.9283	0.9939	0.9989	1.0000	1.0000	0.9023	0.9152	0.8745	0.7283	0.7939	0.8977	0.9989
1.5	0.9359	0.8911	0.9244	0.9930	0.9996	1.0000	1.0000	0.8685	0.8959	0.8474	0.6359	0.7115	0.8441	0.9985
2.0	0.9427	0.9022	0.9404	0.9947	0.9996	0.9996	1.0000	0.8884	0.9093	0.8711	0.6893	0.7560	0.8729	0.9996
5.0	0.9958	0.9543	0.9768	0.9923	1.0000	1.0000	1.0000	0.9697	0.9747	0.9641	0.9134	0.9282	0.9606	0.9993
10.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> tikz/ImageNet/Robust/SemHF/Gamma_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.1	0.9883	0.9632	0.9352	0.9247	0.9364	0.9615	0.9772	0.9090	0.9067	0.9312	0.9405	0.9271	0.9166	0.9271
0.5	0.9678	0.7283	0.5791	0.7293	0.9463	0.9952	0.9983	0.6557	0.6369	0.6513	0.5164	0.5137	0.5719	0.9849
1.5	0.9552	0.7553	0.5655	0.7782	0.9666	0.9983	0.9997	0.5763	0.5419	0.5857	0.4460	0.4258	0.5238	0.9913
2.0	0.9634	0.7954	0.6216	0.7814	0.9651	0.9975	1.0000	0.5982	0.5850	0.6274	0.4947	0.4671	0.5411	0.9897
5.0	0.9909	0.9110	0.8311	0.8686	0.9722	0.9982	1.0000	0.8226	0.8002	0.8087	0.7615	0.7284	0.7816	0.9946
10.0	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> tikz/ImageNet/Robust/SemHF/Gamma_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100  
0.1	0.9714	0.9302	0.9201	0.9094	0.9034	0.9606	0.9750	0.8869	0.8869	0.9459	0.9288	0.9180	0.8984	0.9198
0.5	0.9547	0.6580	0.4543	0.5610	0.8397	0.9863	0.9967	0.5137	0.4973	0.5580	0.4570	0.4177	0.4360	0.5538
1.5	0.9253	0.6683	0.4247	0.6103	0.9000	0.9920	1.0000	0.4447	0.4370	0.5080	0.3660	0.3363	0.3663	0.4090
2.0	0.9394	0.7241	0.4845	0.6223	0.8992	0.9930	1.0000	0.4669	0.4630	0.5504	0.4070	0.3784	0.3975	0.4678
5.0	0.9916	0.8754	0.7713	0.8000	0.9960	0.7293	0.7279	0.7000	0.6430	0.7760  0.6612	0.6103	0.6660	0.7470
10.0 0.9980	0.9453	0.9257	0.8560	0.8900	0.9633	0.9463	0.8170	0.8473	0.9230	0.8920	0.8514	0.8617	0.9453




==> tikz/ImageNet/Robust/SemHF/Linear_Detail_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9350	0.8810	0.9727	0.9977	0.9997	1.0000	1.0000	0.8553	0.8803	0.8259	0.6952	0.7989	0.9123	0.9997
2.0	0.9440	0.9180	0.9847	0.9990	1.0000	1.0000	1.0000	0.8947	0.9107	0.8703	0.7893	0.8687	0.9523	0.9990
5.0	0.9545	0.9545	0.9960	1.0000	1.0000	1.0000	1.0000	0.9464	0.9491	0.9164	0.8925	0.9457	0.9865	0.9997
10.0	0.9635	0.9705	0.9991	1.0000	1.0000	1.0000	1.0000	0.9687	0.9696	0.9436	0.9454	0.9753	0.9934	1.0000


==> tikz/ImageNet/Robust/SemHF/Linear_Detail_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
1.0	0.9487	0.6567	0.6683	0.8900	0.9870	0.9993	1.0000	0.6333	0.6367	0.6543	0.4723	0.5363	0.6627	0.9943
2.0	0.9497	0.7063	0.7730	0.9480	0.9937	0.9993	1.0000	0.7087	0.7027	0.7100	0.5583	0.6270	0.7483	0.9953
5.0	0.9550	0.8303	0.8883	0.9813	0.9983	1.0000	1.0000	0.8173	0.8140	0.8103	0.7183	0.7810	0.8767	0.9973
10.0	0.9637	0.8992	0.9501	0.9936	0.9997	1.0000	1.0000	0.8979	0.8843	0.8829	0.8246	0.8989	0.9528	0.9993


==> tikz/ImageNet/Robust/SemHF/Linear_Detail_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.5	0.9217	0.5057	0.4880	0.6510	0.2950	0.4147	0.8937	0.5000	0.5123	0.5430	0.3668	0.2960	0.4156	0.3183
1.0	0.9253	0.5690	0.5147	0.7817	0.9603	0.9977	1.0000	0.5387	0.5367	0.5670	0.3960	0.4127	0.4703	0.9773
1.5	0.9320	0.5967	0.6027	0.8450	0.9740	0.9987	0.9997	0.6157	0.6023	0.6357	0.4543	0.4930	0.5777	0.9793
2.0	0.9343	0.6167	0.6300	0.8767	0.9863	0.9983	0.9997	0.6370	0.6403	0.6600	0.4713	0.4987	0.5910	0.9850
5.0	0.9440	0.7730	0.8130	0.9597	0.9973	0.9997	1.0000	0.7837	0.7897	0.7970	0.6453	0.7087	0.7817	0.9943
10.0	0.9613	0.8677	0.9093	0.9857	0.9987	1.0000	1.0000	0.8740	0.8750	0.8707	0.7867	0.8460	0.9010	0.9980




==> tikz/ImageNet/Robust/SemHF/Log_alexnet.txt <==
1.0	0.9373	0.8790	0.9514	0.9942	0.9996	0.9996	0.9996	0.8847	0.9157	0.8656	0.6347	0.7460	0.8840	0.9986


==> tikz/ImageNet/Robust/SemHF/Log_resnet18.txt <==
1.0	0.9507	0.7010	0.5623	0.8023	0.9710	0.9977	0.9997	0.5673	0.5380	0.5913	0.4333	0.4497	0.5383	0.9890


==> tikz/ImageNet/Robust/SemHF/Log_resnet50.txt <==
1.0	0.9261	0.5920	0.4128	0.6164	0.9017	0.9919	0.9989	0.4372	0.4283	0.5011	0.3566	0.3296	0.3625	0.9645


==> tikz/ImageNet/Robust/SemHF/Nonlinear_Detail_alexnet.txt <==
1.0	0.9423	0.9415	0.9905	0.9988	1.0000	1.0000	1.0000	0.8031	0.8149	0.7529	0.8462	0.9462	0.9889	1.0000


==> tikz/ImageNet/Robust/SemHF/Nonlinear_Detail_resnet18.txt <==
1.0	0.9672	0.7354	0.8022	0.9541	0.9955	0.9996	0.9996	0.5672	0.5601	0.5914	0.5918	0.6313	0.7735	0.9978


==> tikz/ImageNet/Robust/SemHF/Nonlinear_Detail_resnet50.txt <==
1.0	0.9532	0.6416	0.6670	0.8803	0.9860	0.9987	0.9997	0.4741	0.4848	0.5202	0.5072	0.5410	0.6212	0.9900


==> tikz/ImageNet/Robust/UnsharpDNN_alexnet.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.5	0.9087	0.6560	0.4727	0.4567	0.5460	0.6913	0.8020	0.4140	0.5047	0.6200	0.4633	0.4120	0.3980	0.4713
1.0	0.9147	0.6947	0.5513	0.5997	0.7123	0.8450	0.9043	0.4983	0.5390	0.6460	0.5410	0.5153	0.5153	0.6037
1.5	0.9190	0.7187	0.6203	0.6933	0.8163	0.8983	0.9393	0.5543	0.5803	0.6693	0.5963	0.5893	0.6087	0.6940
2.0	0.9230	0.7447	0.6850	0.7570	0.8717	0.9393	0.9613	0.6093	0.6187	0.6913	0.6477	0.6470	0.6677	0.7473
5.0	0.9420	0.8610	0.8700	0.9423	0.9737	0.9840	0.9903	0.7913	0.7847	0.8127	0.8200	0.8407	0.8700	0.9193
10.0	0.9580	0.9203	0.9323	0.9700	0.9883	0.9957	0.9960	0.8870	0.8757	0.8897	0.9017	0.9203	0.9340	0.9613


==> tikz/ImageNet/Robust/UnsharpDNN_resnet18.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.5	0.9507	0.5393	0.3440	0.2887	0.3560	0.5160	0.6960	0.3220	0.3953	0.5187	0.3793	0.3320	0.3020	0.3927
1.0	0.9457	0.5663	0.4060	0.4153	0.5257	0.6727	0.8177	0.3603	0.4310	0.5383	0.4163	0.3973	0.3827	0.5053
1.5	0.9457	0.6020	0.4660	0.5163	0.6303	0.7917	0.8887	0.4103	0.4610	0.5757	0.4627	0.4533	0.4553	0.5930
2.0	0.9440	0.6230	0.5247	0.5783	0.7283	0.8560	0.9250	0.4540	0.5033	0.5957	0.5027	0.4973	0.5060	0.6583
5.0	0.9520	0.7757	0.7393	0.8333	0.9063	0.9513	0.9713	0.6533	0.6763	0.7430	0.6643	0.6937	0.7293	0.8437
10.0	0.9607	0.8770	0.8620	0.9277	0.9700	0.9867	0.9940	0.7850	0.7957	0.8347	0.7840	0.8203	0.8550	0.9337


==> tikz/ImageNet/Robust/UnsharpDNN_resnet50.txt <==
S    B1       B2      B3      B4      B5      B6      B7      M2      M3     M5       J25     J50    J75   J100 
0.5	0.9217	0.5057	0.2880	0.2510	0.2950	0.4147	0.6017	0.2723	0.3223	0.4380	0.3377	0.2960	0.2807	0.3183
1.0	0.9203	0.5037	0.3337	0.3407	0.4343	0.5857	0.7370	0.3210	0.3703	0.4880	0.3583	0.3347	0.3207	0.4140
1.5	0.9257	0.5253	0.3967	0.4297	0.5473	0.7017	0.8297	0.3637	0.4160	0.5213	0.4003	0.3740	0.3687	0.4760
2.0	0.9277	0.5523	0.4387	0.4913	0.6190	0.7777	0.8750	0.4117	0.4577	0.5617	0.4243	0.4127	0.4203	0.5323
5.0	0.9437	0.7207	0.6893	0.7690	0.8597	0.9293	0.9680	0.6003	0.6477	0.7157	0.6087	0.6397	0.6613	0.7780
10.0	0.9580	0.8350	0.8253	0.8880	0.9457	0.9767	0.9883	0.7540	0.7810	0.8240	0.7370	0.7853	0.8130	0.8940


==> tikz/ImageNet/SR/DetailDNN.txt <==
G       R50     R18     A
1.0	0.9877	0.9870	0.9870


==> tikz/ImageNet/SR/DetailFilter.txt <==
G       R50     R18     A
1.0	0.2963	0.3397	0.5120


==> tikz/ImageNet/SR/GammaDNN.txt <==
G       R50     R18     A
0.1	1.0000	1.0000	1.0000
0.5	0.9970	1.0000	1.0000
1.5	0.9980	0.9980	1.0000
2.0	0.9993	1.0000	1.0000
5.0	1.0000	1.0000	1.0000
10.0	1.0000	1.0000 1.0000


==> tikz/ImageNet/SR/GammaFilter.txt <==
G       R50     R18     A
0.1	0.8017	0.8777	0.9507
0.5	0.1667	0.2140	0.3753
1.5	0.0867	0.1143	0.2210
2.0	0.1433	0.1767	0.3473
5.0	0.3867	0.4460	0.7527
10.0	0.6300	0.6927	0.9403


==> tikz/ImageNet/SR/LogDNN.txt <==
G       R50     R18     A
1.0	0.9757	0.9857	0.9783


==> tikz/ImageNet/SR/LogFilter.txt <==
G       R50     R18     A
1.0	0.0620	0.0763	0.1357


==> tikz/ImageNet/SR/UnsharpDNN.txt <==
G       R50     R18     A
0.5	0.9767	0.9853	0.9787
1.0	0.9973	0.9983	0.9947
1.5	0.9997	1.0000	0.9993
2.0	1.0000	1.0000	1.0000
5.0	0.9997	0.9997	0.9997
10.0	1.0000	1.0000	1.0000


==> tikz/ImageNet/SR/UnsharpFilter.txt <==
G       R50     R18     A
0.5	0.1260	0.1410	0.2337
1.0	0.1920	0.2357	0.3707
1.5	0.2473	0.3000	0.4603
2.0	0.3000	0.3597	0.5223
5.0	0.5180	0.5860	0.7357
10.0	0.7090	0.7470	0.8583


==> tikz/ImageNet/TopK/BIM.txt <==
1    0.9997   1.0000   0.9977
5    0.9897   0.9957   0.9930
10   0.9833   0.9863   0.9827
20   0.9683   0.9697   0.9660
40   0.9297   0.9343   0.9447
60   0.8907   0.9037   0.9193
80   0.8587   0.8727   0.8927
100  0.8177   0.8377   0.8593























==> tikz/ImageNet/TopK/CF.txt <==
1   0.9173	0.9343  0.9950		
5   0.0160	0.0113	0.0274	
10  0.0033	0.0027	0.0090	
20  0.0007	0.0017	0.0023	
40  0.0003	0.0007	0.0007	
60  0.0003	0.0003	0.0000	
80  0.0003	0.0003	0.0000	
100 0.0000	0.0003  0.0000

	




==> tikz/ImageNet/TopK/DF.txt <==
1   0.9830	0.9913  0.9670		
5   0.3457	0.4520	0.3188	
10  0.2257	0.3180	0.1744	
20  0.1297	0.1843	0.0804	
40  0.0697	0.1023	0.0257	
60  0.0410	0.0703	0.0137	
80  0.0280	0.0520	0.0083	
100 0.0203	0.0373  0.0037

	




==> tikz/ImageNet/TopK/EF.txt <==
1   0.9813	0.9887	0.9950	
5   0.0710	0.0947	0.2217	
10  0.0333	0.0420	0.1233	
20  0.0147	0.0197	0.0603	
40  0.0050	0.0053	0.0317	
60  0.0017	0.0030	0.0187	
80  0.0003	0.0027	0.0123	
100 0.0003	0.0023	0.0070






==> tikz/ImageNet/TopK/FFC_ND_.txt <==
1   0.9877  0.9870  0.9870	
5   0.0917  0.1037  0.2183	
10  0.0393  0.0480  0.1203	
20  0.0137  0.0200  0.0647	
40  0.0053  0.0077  0.0293	
60  0.0020  0.0043  0.0157	
80  0.0010  0.0023  0.0107	
100 0.0010  0.0010  0.0083	


	
	
	
	
	
	
	
	

	
	
	
	
	
	
	



==> tikz/ImageNet/TopK/FGSM.txt <==
1   0.8500   0.9663    0.9927
5   0.7033   0.9153    0.9667
10  0.6177   0.8767    0.9427
20  0.5210   0.8190    0.9060
40  0.4197   0.7400    0.8477
60  0.3563   0.6743    0.7950
80  0.3113   0.6220    0.7533
100 0.2790   0.5833    0.7127
























==> tikz/ImageNet/TopK/HF_ND_.txt <==
1    1.0000	1.0000	1.0000	
5    0.9819	0.9862	0.9957	
10   0.9639	0.9750	0.9929	
20   0.9365	0.9545	0.9866	
40   0.8813	0.9053	0.9771	
60   0.8312	0.8773	0.9585	
80   0.7834	0.8329	0.9443	
100  0.7322	0.7960  0.9281
	




==> tikz/ImageNet/TopK/N-FGSM.txt <==
1    1.0000    1.0000	0.9997	
5    0.6057	0.7437	0.6933	
10   0.4903	0.6440	0.5657	
20   0.3720	0.5320	0.4210	
40   0.2730	0.4113	0.2903	
60   0.2167	0.3500	0.2163	
80   0.1833	0.3070	0.1697	
100  0.1603	0.2667  0.1337




==> tikz/ImageNet/TopK/P-BIM.txt <==
1   1.0000	1.0000  1.0000
5   0.9383	0.9487  0.9680
10  0.8927	0.9113  0.9333
20  0.8170	0.8397  0.8620
40  0.7027	0.7303  0.7670
60  0.6110	0.6527  0.6880
80  0.5447	0.5893  0.6303
100 0.4827	0.5317  0.5777


	
	
	
	
	
	
	
	


	
	
	
	
	
	
	



==> tikz/ImageNet/TopK/SA.txt <==
1   0.8897	0.9307	 0.9937	
5   0.1620	0.1870	 0.4447	
10  0.0960	0.1107	 0.3277	
20  0.0533	0.0613	 0.2407	
40  0.0293	0.0343	 0.1583	
60  0.0207	0.0207	 0.1263	
80  0.0140	0.0167	 0.1007	
100 0.0103	0.0133   0.0827

	




==> tikz/ImageNet/TopK/SF.txt <==
1   0.9897  0.9970  0.9997	
5   0.0003	0.0007	0.0210	
10  0.0000	0.0000	0.0053	
20  0.0000	0.0000	0.0013	
40  0.0000	0.0000	0.0010	
60  0.0000	0.0000	0.0000	
80  0.0000	0.0000	0.0000	
100 0.0000	0.0000  0.0000

==> tikz/ImageNet/TopKsemantic/BIM.txt <==
1   0.9740	0.9780	0.9887
5   0.7530	0.7613	0.8640
10  0.5833	0.5960	0.7527
20  0.3687	0.3987	0.6017
40  0.1797	0.1903	0.4100
60  0.0970	0.1110	0.2900
80  0.0580	0.0667	0.2123
100 0.0323	0.0437	0.1587











	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/FGSM.txt <==
1   0.5257	0.7267	0.8230
5   0.2540	0.4380	0.5567
10  0.1517	0.3077	0.4123
20  0.0837	0.1890	0.2863
40  0.0343	0.0980	0.1910
60  0.0187	0.0623	0.1413
80  0.0127	0.0397	0.1067
100 0.0097	0.0283	0.0843











	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Gamma05.txt <==
1   0.9993	0.9997	1.0000
5   0.9703	0.9819	0.9961
10  0.9413	0.9634	0.9925
20  0.9000	0.9357	0.9832
40  0.8113	0.8734	0.9622
60  0.7130	0.8063	0.9323
80  0.6260	0.7225	0.8941
100 0.5340	0.6485	0.8403

	
	
	
	



==> tikz/ImageNet/TopKsemantic/Gamma15.txt <==
1   1.0000	1.0000	1.0000
5   0.9740	0.9809	0.9948
10  0.9453	0.9670	0.9896
20  0.9030	0.9357	0.9822
40  0.8183	0.8783	0.9600
60  0.7380	0.8172	0.9311
80  0.6667	0.7612	0.8915
100 0.5777	0.6844	0.8478

	
	
	
	



==> tikz/ImageNet/TopKsemantic/Gamma2.txt <==
1   1.0000	1.0000	1.0000
5   0.9757	0.9819	0.9964
10  0.9510	0.9667	0.9902
20  0.9123	0.9404	0.9827
40  0.8312	0.8854	0.9689
60  0.7505	0.8266	0.9409
80  0.6716	0.7625	0.9062
100 0.5825	0.6853	0.8564











	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Gamma5.txt <==
1   1.0000	1.0000	1.0000
5   0.9897	0.9946	0.9986
10  0.9797	0.9897	0.9958
20  0.9600	0.9740	0.9937
40  0.9106	0.9401	0.9866
60  0.8466	0.9002	0.9683
80  0.7773	0.8482	0.9458
100 0.7039	0.7944	0.9022










	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Linear_Detail1.txt <==
1   1.0000	1.0000  1.0000
5   0.9757	0.9830  0.9953
10  0.9537	0.9650  0.9923
20  0.9060	0.9397  0.9830
40  0.8300	0.8823  0.9590
60  0.7390	0.8177  0.9326
80  0.6550	0.7420  0.8926
100 0.5630	0.6650  0.8373











	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Linear_Detail10.txt <==
1   1.0000	1.0000	1.0000
5   0.9950	0.9963	0.9982
10  0.9893	0.9942	0.9930
20  0.9740	0.9861	0.9877
40  0.9457	0.9630	0.9736
60  0.9020	0.9298	0.9577
80  0.8400	0.8799	0.9322
100 0.7647	0.8124	0.8921










	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Linear_Detail2.txt <==
1   1.0000	1.0000	1.0000
5   0.9823	0.9877	0.9950
10  0.9647	0.9760	0.9910
20  0.9347	0.9550	0.9853
40  0.8677	0.9120	0.9663
60  0.7957	0.8587	0.9410
80  0.7253	0.7950	0.9090
100 0.6350	0.7100	0.8630











	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Linear_Detail5.txt <==
1   1.0000	1.0000	0.9993
5   0.9903	0.9930	0.9953
10  0.9817	0.9867	0.9912
20  0.9637	0.9747	0.9858
40  0.9260	0.9480	0.9720
60  0.8760	0.9047	0.9511
80  0.8130	0.8513	0.9208
100 0.7337	0.7720	0.8804











	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Log.txt <==
1   1.0000	1.0000	0.9996
5   0.9649	0.9747	0.9953
10  0.9327	0.9573	0.9885
20  0.8825	0.9257	0.9805
40  0.7919	0.8587	0.9553
60  0.7099	0.7847	0.9204
80  0.6238	0.7050	0.8750
100 0.5451	0.6283	0.8238











	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/Nonlinear_Detail.txt <==
1   1.0000	1.0000  1.0000
5   0.9819	0.9862  0.9957
10  0.9629	0.9750  0.9921
20  0.9328	0.9519  0.9846
40  0.8623	0.8937  0.9648
60  0.7817	0.8466  0.9268
80  0.6988	0.7728  0.8857
100 0.6001	0.6933  0.8367



	
	
	
	
	
	
	
	



	
	
	
	
	
	
	



==> tikz/ImageNet/TopKsemantic/P-BIM.txt <==
1   0.8980	0.8903	0.8967
5   0.6233	0.6197	0.6810
10  0.4513	0.4600	0.5323
20  0.2593	0.2960	0.3673
40  0.1080	0.1287	0.2290
60  0.0560	0.0683	0.1500
80  0.0277	0.0410	0.1047
100 0.0173	0.0247	0.0773












	
	
	
	
	
	
	



==> tikz/ImageNet/Transfer/DetailDNN_alexnet.txt <==
S    R50      R18     AN
1.0	0.2750	0.3213	0.9870


==> tikz/ImageNet/Transfer/DetailDNN_resnet18.txt <==
S    R50      R18     AN
1.0	0.2820	0.9870	0.4993


==> tikz/ImageNet/Transfer/DetailDNN_resnet50.txt <==
S    R50      R18     AN
1.0	0.9877	0.3443	0.5003


==> tikz/ImageNet/Transfer/GammaDNN_alexnet.txt <==
S    R50      R18     AN
0.1	0.7933	0.8707	1.0000
0.5	0.1677	0.2143	1.0000
1.0 0 0 0
1.5	0.0927	0.1290	1.0000
2.0	0.1480	0.1853	1.0000
5.0	0.3813	0.4417	1.0000
10.0	0.6163	0.6783	1.0000


==> tikz/ImageNet/Transfer/GammaDNN_resnet18.txt <==
S    R50      R18     AN
0.1	0.8098	1.0000	0.9492
0.5	0.1742	1.0000	0.3863
1.0 0 0 0
1.5	0.0963	0.9980	0.2310
2.0	0.1500	1.0000	0.3580
5.0	0.3843	1.0000	0.7657
10.0	0.6290	1.0000	0.9460


==> tikz/ImageNet/Transfer/GammaDNN_resnet50.txt <==
S    R50      R18     AN
0.1	1.0000	0.8766	0.9499
0.5	0.9970	0.2253	0.3890
1.0 0 0 0
1.5	0.9980	0.1300	0.2320
2.0	0.9993	0.1867	0.3580
5.0	1.0000	0.4593	0.7630
10.0	1.0000	0.7003	0.9457


==> tikz/ImageNet/Transfer/LogDNN_alexnet.txt <==
S    R50      R18     AN
1.0	0.0660	0.0913	0.9783


==> tikz/ImageNet/Transfer/LogDNN_resnet18.txt <==
S    R50      R18     AN
1.0	0.0720	0.9857	0.1440


==> tikz/ImageNet/Transfer/LogDNN_resnet50.txt <==
S    R50      R18     AN
1.0	0.9757	0.0900	0.1430


==> tikz/ImageNet/Transfer/SemHF/Gamma_alexnet.txt <==
S    R50      R18     AN
0.1	0.8542	0.9607	1.0000
0.5	0.2367	0.3030	1.0000
1.0 0 0 0
1.5	0.1504	0.2141	1.0000
2.0	0.2014	0.2845	1.0000
5.0	0.4368	0.5116	1.0000
10.0	0.7500	0.8000	1.0000


==> tikz/ImageNet/Transfer/SemHF/Gamma_resnet18.txt <==
S    R50      R18     AN
0.1	0.9098	1.0000	0.9692
0.5	0.2368	0.9997	0.4144
1.0 0 0 0
1.5	0.1512	1.0000	0.2579
2.0	0.2046	1.0000	0.3846
5.0	0.4879	1.0000	0.7933
10.0	0.7760	1.0000	0.9653


==> tikz/ImageNet/Transfer/SemHF/Gamma_resnet50.txt <==
S    R50      R18     AN
0.1	1.0000	0.9466	0.9878
0.5	0.9993	0.2920	0.4017
1.0 0 0 0
1.5	1.0000	0.1947	0.2507
2.0	1.0000	0.2491	0.3784
5.0	1.0000	0.5436	0.7850
10.0	1.0000	0.8003	0.9857


==> tikz/ImageNet/Transfer/SemHF/Linear_Detail_alexnet.txt <==
S    R50      R18     AN
0.5	0.1764	0.2246	1.0000
1.0	0.2374	0.3164	1.0000
1.5	0.3035	0.3868	1.0000
2.0	0.3497	0.4377	1.0000
5.0	0.5639	0.6582	1.0000
10.0	0.7345	0.7939	1.0000


==> tikz/ImageNet/Transfer/SemHF/Linear_Detail_resnet18.txt <==
S    R50      R18     AN
0.5	0.1845	1.0000	0.2613
1.0	0.2450	1.0000	0.4020
1.5	0.3100	1.0000	0.4821
2.0	0.3490	1.0000	0.5567
5.0	0.5720	1.0000	0.7563
10.0	0.7472	1.0000	0.8728


==> tikz/ImageNet/Transfer/SemHF/Linear_Detail_resnet50.txt <==
S    R50      R18     AN
0.5	1.0000	0.2350	0.2740
1.0	1.0000	0.3030	0.4020
1.5	1.0000	0.3990	0.4950
2.0	1.0000	0.4350	0.5540
5.0	1.0000	0.6537	0.7577
10.0	1.0000	0.7987	0.8737


==> tikz/ImageNet/Transfer/SemHF/Log_alexnet.txt <==
S    R50      R18     AN
1.0	0.1542	0.2046	0.9996


==> tikz/ImageNet/Transfer/SemHF/Log_resnet18.txt <==
S    R50      R18     AN
1.0	0.1463	1.0000	0.1913


==> tikz/ImageNet/Transfer/SemHF/Log_resnet50.txt <==
S    R50      R18     AN
1.0	1.0000	0.1681	0.1752


==> tikz/ImageNet/Transfer/SemHF/Nonlinear_Detail_alexnet.txt <==
S    R50      R18     AN
1.0	0.3238	0.4033	1.0000


==> tikz/ImageNet/Transfer/SemHF/Nonlinear_Detail_resnet18.txt <==
S    R50      R18     AN
1.0	0.3306	1.0000	0.5317


==> tikz/ImageNet/Transfer/SemHF/Nonlinear_Detail_resnet50.txt <==
S    R50      R18     AN
1.0	1.0000	0.4066	0.5229


==> tikz/ImageNet/Transfer/UnsharpDNN_alexnet.txt <==
S    R50      R18     AN
0.5	0.1247	0.1400	0.9787
1.0	0.1930	0.2310	0.9947
1.5	0.2517	0.3047	0.9993
2.0	0.2990	0.3580	1.0000
5.0	0.5147	0.5837	0.9997
10.0	0.7017	0.7500	1.0000


==> tikz/ImageNet/Transfer/UnsharpDNN_resnet18.txt <==
S    R50      R18     AN
0.5	0.1300	0.9853	0.2313
1.0	0.1990	0.9983	0.3823
1.5	0.2603	1.0000	0.4653
2.0	0.3037	1.0000	0.5387
5.0	0.5247	0.9997	0.7497
10.0	0.7133	1.0000	0.8623


==> tikz/ImageNet/Transfer/UnsharpDNN_resnet50.txt <==
S    R50      R18     AN
0.5	0.9767	0.1660	0.2443
1.0	0.9973	0.2430	0.3807
1.5	0.9997	0.3233	0.4683
2.0	1.0000	0.3840	0.5350
5.0	0.9997	0.6050	0.7550
10.0	1.0000	0.7657	0.8657


==> tikz/ImageNet/Unsharp_Misleading_Filter.txt <==
S        R50        R18        A 
0.1        0.034      0.039      0.071
0.5        0.126      0.141      0.234
1.0        0.192      0.236      0.371
1.5        0.247      0.300      0.460
2        0.300      0.360      0.522     
5        0.518      0.586      0.736  
10        0.709      0.747      0.858 
